Goal-Adaptive Meshing of Isogeometric Kirchhoff-Love Shells

Mesh adaptivity is a technique to provide detail in numerical solutions without the need to refine the mesh over the whole domain. Mesh adaptivity in isogeometric analysis can be driven by Truncated Hierarchical B-splines (THB-splines) which add degrees of freedom locally based on finer B-spline bases. Labeling of elements for refinement is typically done using residual-based error estimators. In this paper, an adaptive meshing workflow for isogeometric Kirchhoff-Love shell analysis is developed. This framework includes THB-splines, mesh admissibility for combined refinement and coarsening and the Dual-Weighted Residual (DWR) method for computing element-wise error contributions. The DWR can be used in several structural analysis problems, allowing the user to specify a goal quantity of interest which is used to mark elements and refine the mesh. This goal functional can involve, for example, displacements, stresses, eigenfrequencies etc. The proposed framework is evaluated through a set of different benchmark problems, including modal analysis, buckling analysis and non-linear snap-through and bifurcation problems, showing high accuracy of the DWR estimator and efficient allocation of degrees of freedom for advanced shell computations.

==> Data/ArcLengthRoof/RoofAdaptive_g1C2.csv <==
uA,load,uNorm,DoFs,Error
0,0,0,90,0
-3.40465,259.5652,67670.3,117,8.71971
-6.3668,405.908,263711,273,4.53995
-8.23743,477.136,479256,384,7.54771
-9.59187,520.9,695152,684,7.18274
-10.7312,551.948,926981,858,9.55487
-11.5288,569.452,1122530,1500,7.53772
-12.2081,580.652,1316510,1989,9.96275
-12.7041,585.948,1477360,3282,11.848
-13.02,587.696,1590080,6957,31.0179
-13.2105,588.016,1662500,14793,11312.9
-13.3768,587.776,1728770,18069,4.99918
-13.5728,586.792,1810910,15159,1.06609
-13.7616,585.028,1894660,13224,0.616308
-13.9594,582.196,1987840,11793,0.399965
-14.1547,578.248,2086250,10956,0.291808
-14.3601,572.644,2197620,10026,0.210959
-14.5595,565.5,2314960,9204,0.205909
-14.7534,556.62,2439600,8451,0.175328
-14.9359,546.176,2568240,7656,0.191412
-15.1095,533.996,2703090,6828,0.191765
-15.2669,520.676,2838460,6606,0.198104
-15.4146,505.98,2978090,6189,0.168774
-15.5512,490.108,3121270,5985,0.177369
-15.6818,472.748,3271900,5436,0.170743
-15.8038,454.392,3426840,5223,0.156271
-15.9242,434.212,3594230,4785,0.153137
-16.037,413.048,3768150,4464,0.162151
-16.1492,390.3344,3954450,4122,0.180712
-16.2568,366.2656,4152710,3834,0.163672
-16.3646,340.4816,4367120,3633,0.161917
-16.4687,313.4896,4594690,3492,0.143132
-16.5749,283.4084,4852820,3180,0.151881
-16.6698,254.3048,5107630,3147,0.127817
-16.7644,222.298,5394000,2922,0.109727
-16.863,184.2548,5743110,2136,0.103976
-16.9856,122.2524,6332900,960,0.0951583
-17.0519,60.2732,6948170,879,1.24576
-17.0319,-7.37884,7652210,690,3.77354
-16.8239,-83.91,8493150,504,9.8883
-16.4093,-145.0304,9227980,813,7.11443
-15.8233,-191.3472,9880170,876,5.63902
-15.1073,-235.3632,10666000,828,1.88901
-14.6167,-287.036,11659000,849,6.6611
-14.4149,-333.3824,12500100,1056,12.7585
-14.6586,-371.0428,13372100,1170,5.0414
-15.3638,-386.5608,14170900,1452,8.67411
-16.0452,-389.1808,14767900,2145,270.873
-16.7542,-385.6984,15318200,2568,1.81958
-17.5701,-375.844,15896600,2448,0.455358
-18.9648,-346.2244,16794200,1281,0.00915525
-20.5581,-291.8632,17733400,1215,0.160086
-22.0763,-216.6208,18585700,1362,0.122808
-23.848,-93.6996,19577900,1287,0.26921
-25.4832,59.1332,20521000,1407,0.113053
-27.0531,246.3852,21466900,1308,0.299259
-28.6977,490.372,22510300,1299,0.274028
-30.1965,759.356,23510400,1065,0.295396


==> Data/ArcLengthRoof/RoofAdaptive_g9C9.csv <==
uA,load,uNorm,DoFs,Error
0,0,0,90,0
-3.41799,260.734,68577.6,195,7.29101E-10
-6.39787,407.26,266757,198,7.93134E-09
-7.92862,466.22,437336,357,6.99981E-09
-9.18971,508.628,625030,444,4.88717E-09
-10.4093,543.812,856003,486,7.8236E-09
-11.3591,566.076,1078230,807,7.02019E-09
-12.2252,580.88,1321640,1002,9.44816E-09
-12.8193,586.748,1517440,1728,1.9886E-08
-13.2677,587.992,1684930,3351,2.15036E-07
-13.6221,586.412,1832300,4065,2.94692E-09
-13.9765,581.9,1996190,3744,1.08358E-09
-14.3403,573.256,2186480,3405,5.71652E-10
-14.6716,560.624,2385570,3384,4.27809E-10
-14.957,544.828,2583890,3393,4.71718E-10
-15.2395,523.184,2813740,3063,2.93018E-10
-15.4903,497.484,3055530,2802,4.22506E-10
-15.7124,468.392,3309010,2748,3.59285E-10
-15.9145,435.916,3580180,2451,3.88268E-10
-16.096,401.436,3863390,2613,2.75238E-10
-16.2623,365.2012,4161520,2493,3.13601E-10
-16.4147,327.7976,4473630,2580,2.21698E-10
-16.5541,289.664,4798720,2409,2.80296E-10
-16.6835,250.0656,5145190,2412,2.27016E-10
-16.8051,207.5368,5528320,2259,2.79946E-10
-16.9069,165.0888,5922660,2265,2.30086E-10
-16.993,118.3708,6370680,1923,2.828E-10
-17.0464,70.776,6842380,1836,2.29593E-10
-17.053,17.3934,7390170,1563,2.19458E-10
-16.9866,-34.13832,7939330,1557,1.18527E-10
-16.7944,-90.3348,8567180,1101,3.32756E-10
-16.4162,-144.3024,9218160,1140,1.96074E-09
-15.8429,-190.1148,9861480,1101,1.97133E-09
-15.1882,-229.878,10559800,933,6.97821E-09
-14.6993,-274.2352,11419600,735,9.79715E-09
-14.4249,-333.9132,12509600,570,3.21513E-09
-15.3172,-386.0508,14122600,375,4.07209E-09
-17.0358,-383.0156,15520900,333,1.66517E-09
-19.6038,-327.3236,17177300,297,2.2746E-09
-22.1231,-213.8112,18612800,294,1.1641E-09
-25.0987,19.52932,20296500,303,7.23374E-10
-27.6493,329.2752,21840500,270,1.59848E-09
-29.9075,704,23313900,261,2.18224E-09
-31.6962,1077.076,24559300,306,1.95234E-09


==> Data/ArcLengthRoof/RoofRef.csv <==
1.846,155.1
5.271,354.6
8.257,474.9
10.799,551.1
11.904,574.2
12.892,585.9
13.752,585
14.472,570.3
15.05,541.8
15.501,501.3
16.145,396.9
16.602,276.9
16.915,151.2
17.008,24.9
16.697,-93.6
15.78,-186.6
15.206,-221.7
14.767,-258.3
14.52,-300.3
14.451,-342.6
14.862,-374.1
15.778,-386.4
16.961,-381.3
18.32,-358.8
19.817,-316.5
21.42,-247.5
23.1,-145.2
24.824,-1.8
26.565,187.8
28.302,428.1
30.023,720.9
31.72,1067.7
33.388,1469.4
35.024,1925.1
36.626,2434.2
38.45,3093.9


==> Data/ArcLengthRoof/RoofUniform_r4_g1C2.csv <==
uA,load,uNorm,DoFs,Error
0,0,0,918,0
-1.91394,161.7088,20539.2,918,0.0197752
-3.73745,278.6872,82464.7,918,0.0685057
-5.4504,365.742,186262,918,0.084314
-7.04391,433.18,332087,918,0.0563997
-8.5162,486.788,519517,918,0.551378
-9.86781,529.092,747465,918,1.88325
-11.098,560.596,1014040,918,6.11069
-12.2022,580.644,1316200,918,30.7238
-13.1711,588.008,1649290,918,23595
-13.9927,581.516,2006800,918,57.755
-14.6606,560.9,2381810,918,17.2838
-15.1852,527.492,2770540,918,9.24206
-15.5952,483.984,3175040,918,6.03513
-15.9252,433.348,3601390,918,4.26557
-16.2025,378.0276,4055700,918,3.08548
-16.4427,319.7236,4541860,918,2.19214
-16.6517,259.56,5061270,918,1.44704
-16.8274,198.292,5613210,918,0.77361
-16.9622,136.4964,6195140,918,0.120824
-17.043,74.7404,6802520,918,0.553996
-17.051,13.76464,7428160,918,1.29586
-16.9608,-45.268,8060920,918,2.15931
-16.7416,-100.4552,8684500,918,3.20354
-16.3694,-149.0976,9280270,918,4.40052
-15.8582,-189.1264,9845150,918,4.94125
-15.2983,-222.8416,10426300,918,1.6526
-14.8384,-258.0392,11108300,918,2.9296
-14.5451,-299.7572,11892900,918,2.14064
-14.4127,-344.0236,12703500,918,2.08436
-14.8368,-377.3188,13609200,918,7.22449
-15.8294,-389.1044,14585500,918,575.065
-17.0943,-382.3364,15563000,918,4.61798
-18.5367,-357.0748,16526900,918,1.48794
-20.1184,-309.304,17479300,918,1.90852
-21.8078,-231.8152,18436100,918,1.72232
-23.5712,-115.6588,19421700,918,1.49215
-25.3763,47.8648,20458200,918,1.29403
-27.197,265.952,21557100,918,1.11168
-29.0164,544.312,22721300,918,0.931855
-30.8255,887.752,23948800,918,0.753061


==> Data/ArcLengthRoof/RoofUniform_r4_g9C9.csv <==
uA,load,uNorm,DoFs,Error
0,0,0,918,0
-1.91394,161.7088,20539.2,918,1.11995E-12
-3.73745,278.6872,82464.7,918,1.80638E-11
-5.4504,365.742,186262,918,7.7359E-11
-7.04391,433.18,332087,918,1.98875E-10
-8.5162,486.788,519517,918,3.89314E-10
-9.86781,529.092,747465,918,6.81869E-10
-11.098,560.596,1014040,918,1.35919E-09
-12.2022,580.644,1316200,918,5.38238E-09
-13.1711,588.008,1649290,918,4.6399E-06
-13.9927,581.516,2006800,918,1.54291E-08
-14.6606,560.9,2381810,918,6.32284E-09
-15.1852,527.492,2770540,918,4.46392E-09
-15.5952,483.984,3175040,918,3.76633E-09
-15.9252,433.348,3601390,918,3.43231E-09
-16.2025,378.0276,4055700,918,3.24919E-09
-16.4427,319.7236,4541860,918,3.13884E-09
-16.6517,259.56,5061270,918,3.06705E-09
-16.8274,198.292,5613210,918,3.01599E-09
-16.9622,136.4964,6195140,918,2.97294E-09
-17.0429,74.7424,6802500,918,2.92382E-09
-17.051,13.76448,7428170,918,2.8483E-09
-16.9608,-45.268,8060920,918,2.7074E-09
-16.7416,-100.4552,8684510,918,2.41915E-09
-16.3694,-149.0928,9280250,918,1.775E-09
-15.8582,-189.1268,9845150,918,2.46834E-10
-15.2983,-222.842,10426300,918,2.15364E-09
-14.8384,-258.0396,11108300,918,2.2295E-09
-14.5451,-299.7572,11892900,918,5.61352E-10
-14.4127,-344.024,12703500,918,1.40677E-09
-14.8368,-377.3188,13609200,918,2.1501E-09
-15.8294,-389.1044,14585500,918,5.0006E-08
-17.0943,-382.3364,15563000,918,4.99647E-11
-18.5367,-357.0744,16526900,918,4.72071E-10
-20.1184,-309.3036,17479300,918,3.52084E-10
-21.8078,-231.8148,18436100,918,2.54952E-10
-23.5712,-115.6576,19421700,918,2.09982E-10
-25.3763,47.866,20458200,918,1.89186E-10
-27.197,265.9536,21557100,918,1.8456E-10
-29.0164,544.316,22721300,918,2.47563E-10
-30.8255,887.756,23948800,918,5.40121E-10


==> Data/ArcLengthRoof/RoofUniform_r5_g1C2.csv <==
uA,load,uNorm,DoFs,Error
0,0,0,3366,0
-1.01674,91.6428,5672.94,3366,0.00218189
-2.01131,168.674,22709.9,3366,0.00989724
-2.9792,233.5556,51144.6,3366,0.0239964
-3.91703,288.5896,91007.9,3366,0.0436222
-4.82257,335.7644,142313,3366,0.0660519
-5.69452,376.6864,205042,3366,0.0871719
-6.53237,412.576,279144,3366,0.102208
-7.33613,444.32,364532,3366,0.106076
-8.1061,472.508,461084,3366,0.0927972
-8.84267,497.524,568644,3366,0.0534276
-9.54622,519.564,687019,3366,0.0285886
-10.2169,538.704,815972,3366,0.188565
-10.8547,554.916,955211,3366,0.511858
-11.4591,568.104,1104370,3366,1.24199
-12.0294,578.116,1263010,3366,3.28923
-12.5644,584.756,1430560,3366,12.3919
-13.0623,587.824,1606340,3366,248.973
-13.5215,587.12,1789520,3366,62.2463
-13.9403,582.5,1979220,3366,11.4723
-14.3176,573.9,2174540,3366,4.99444
-14.6535,561.4,2374750,3366,2.90378
-14.9498,545.212,2579470,3366,1.95217
-15.2099,525.684,2788760,3366,1.43108
-15.4383,503.26,3003100,3366,1.11007
-15.6403,478.408,3223320,3366,0.89486
-15.8207,451.58,3450340,3366,0.740525
-15.9839,423.172,3685060,3366,0.623198
-16.1333,393.532,3928210,3366,0.529103
-16.2712,362.928,4180340,3366,0.449789
-16.3993,331.5808,4441790,3366,0.379784
-16.5184,299.6628,4712720,3366,0.315404
-16.6285,267.3108,4993120,3366,0.254045
-16.7292,234.6344,5282850,3366,0.193755
-16.8198,201.7248,5581610,3366,0.13297
-16.8989,168.6644,5888990,3366,0.0702944
-16.9647,135.5304,6204430,3366,0.00437525
-17.015,102.4064,6527200,3366,0.0662396
-17.0473,69.3884,6856390,3366,0.143206
-17.0581,36.5946,7190820,3366,0.228502
-17.0439,4.17956,7529000,3366,0.324532
-17,-27.65124,7869010,3366,0.43422
-16.9217,-58.6236,8208500,3366,0.561012
-16.8036,-88.3788,8544630,3366,0.708608
-16.6415,-116.4784,8874280,3366,0.87977
-16.4331,-142.4484,9194820,3366,1.07199
-16.1805,-165.9108,9505440,3366,1.26241
-15.8929,-186.8016,9809280,3366,1.36446
-15.5874,-205.6008,10115100,3366,1.16758
-15.2883,-223.396,10436700,3366,0.470138
-15.022,-241.5936,10787300,3366,0.474853
-14.8065,-261.2864,11171100,3366,1.11696
-14.6418,-282.7592,11579700,3366,1.28377
-14.5145,-305.5552,11997800,3366,1.11333
-14.425,-328.706,12414400,3366,0.754356
-14.4269,-350.5776,12838300,3366,0.309529
-14.6103,-368.638,13294800,3366,0.286379
-14.983,-380.9596,13782700,3366,1.76729
-15.4855,-387.594,14284600,3366,10.8171
-16.0738,-389.1488,14790600,3366,210.161
-16.7257,-385.9436,15296500,3366,3.05477
-17.4301,-377.952,15800200,3366,0.0404935
-18.1805,-364.8464,16301000,3366,0.4964
-18.972,-346.022,16798800,3366,0.624213
-19.8004,-320.6176,17295100,3366,0.635807
-20.6611,-287.5472,17791900,3366,0.608532
-21.5493,-245.5616,18292500,3366,0.569995
-22.46,-193.334,18800400,3366,0.53076
-23.3879,-129.5484,19319000,3366,0.494018
-24.3281,-52.9772,19851300,3366,0.459765
-25.2763,37.47984,20399400,3366,0.426986
-26.2288,142.7844,20964500,3366,0.394714
-27.1828,263.7788,21547200,3366,0.362375
-28.136,401.212,22147500,3366,0.329781
-29.087,555.764,22765400,3366,0.297001
-30.0349,728.08,23400200,3366,0.264223


==> Data/ArcLengthRoof/RoofUniform_r5_g9C9.csv <==
uA,load,uNorm,DoFs,Error
0,0,0,3366,0
-1.01674,91.6428,5672.94,3366,3.58456E-15
-2.01131,168.674,22709.9,3366,1.1941E-13
-2.9792,233.5556,51144.6,3366,6.86226E-13
-3.91703,288.5896,91007.9,3366,2.20318E-12
-4.82257,335.7644,142313,3366,5.13741E-12
-5.69452,376.6864,205042,3366,9.66827E-12
-6.53237,412.576,279144,3366,1.55171E-11
-7.33613,444.32,364532,3366,2.19826E-11
-8.1061,472.508,461084,3366,2.81893E-11
-8.84267,497.524,568644,3366,3.34591E-11
-9.54622,519.564,687019,3366,3.78972E-11
-10.2169,538.704,815972,3366,4.36429E-11
-10.8547,554.916,955211,3366,5.87205E-11
-11.4591,568.104,1104370,3366,1.11995E-10
-12.0294,578.116,1263010,3366,3.30911E-10
-12.5644,584.756,1430560,3366,1.63947E-09
-13.0623,587.824,1606340,3366,4.49142E-08
-13.5215,587.12,1789520,3366,1.51159E-08
-13.9403,582.5,1979220,3366,3.6576E-09
-14.3176,573.9,2174540,3366,2.0387E-09
-14.6535,561.4,2374750,3366,1.48446E-09
-14.9498,545.212,2579470,3366,1.22666E-09
-15.2099,525.684,2788760,3366,1.08793E-09
-15.4383,503.26,3003100,3366,1.00747E-09
-15.6403,478.408,3223320,3366,9.59074E-10
-15.8207,451.58,3450340,3366,9.29642E-10
-15.9839,423.172,3685060,3366,9.11926E-10
-16.1333,393.532,3928210,3366,9.01668E-10
-16.2712,362.928,4180340,3366,8.96271E-10
-16.3993,331.5808,4441790,3366,8.94118E-10
-16.5184,299.6628,4712720,3366,8.94188E-10
-16.6285,267.3108,4993120,3366,8.9581E-10
-16.7292,234.6344,5282850,3366,8.98523E-10
-16.8198,201.7248,5581610,3366,9.0197E-10
-16.8989,168.6644,5888990,3366,9.05823E-10
-16.9647,135.5304,6204430,3366,9.09734E-10
-17.015,102.4064,6527200,3366,9.13278E-10
-17.0473,69.3884,6856390,3366,9.159E-10
-17.0581,36.5946,7190820,3366,9.16839E-10
-17.0439,4.17956,7529000,3366,9.15023E-10
-17,-27.65124,7869010,3366,9.08888E-10
-16.9217,-58.6236,8208500,3366,8.96078E-10
-16.8036,-88.3788,8544630,3366,8.72857E-10
-16.6415,-116.4784,8874280,3366,8.32898E-10
-16.4331,-142.4484,9194820,3366,7.64512E-10
-16.1805,-165.9108,9505440,3366,6.44799E-10
-15.8929,-186.8016,9809280,3366,4.33712E-10
-15.5874,-205.6008,10115100,3366,1.01146E-10
-15.2883,-223.396,10436700,3366,2.59011E-10
-15.022,-241.5936,10787300,3366,4.14632E-10
-14.8065,-261.2864,11171100,3366,2.97314E-10
-14.6418,-282.7592,11579700,3366,5.28427E-11
-14.5145,-305.5552,11997800,3366,1.97771E-10
-14.425,-328.706,12414400,3366,4.09246E-10
-14.4269,-350.5776,12838300,3366,5.44613E-10
-14.6103,-368.638,13294800,3366,5.67461E-10
-14.983,-380.9596,13782700,3366,4.74205E-10
-15.4855,-387.594,14284600,3366,1.87545E-10
-16.0738,-389.1488,14790600,3366,2.29045E-08
-16.7257,-385.9436,15296500,3366,3.95484E-10
-17.4301,-377.952,15800200,3366,2.38259E-11
-18.1805,-364.8464,16301000,3366,9.77157E-11
-18.972,-346.022,16798800,3366,1.07365E-10
-19.8004,-320.6176,17295100,3366,9.96009E-11
-20.6611,-287.5472,17791900,3366,8.80718E-11
-21.5493,-245.5616,18292500,3366,7.74539E-11
-22.46,-193.334,18800400,3366,6.90682E-11
-23.3879,-129.5484,19319000,3366,6.28735E-11
-24.3281,-52.9772,19851300,3366,5.83619E-11
-25.2763,37.47984,20399400,3366,5.49832E-11
-26.2288,142.7844,20964500,3366,5.23484E-11
-27.1828,263.7788,21547200,3366,5.03453E-11
-28.136,401.212,22147500,3366,4.92321E-11
-29.087,555.764,22765400,3366,4.97424E-11
-30.0349,728.08,23400200,3366,5.32146E-11


==> Data/ArcLengthWrinkling/ANSYS.csv <==
SHELL181,ampl,SHELL281,ampl
0.005,0.000221285714286,0.0025,0.000490928571429
0.01,0.000592928571429,0.005,0.001105
0.015,0.0013495,0.0075,0.001897142857143
0.02,0.003750142857143,0.01,0.002958285714286
0.025,0.380316285714286,0.0125,0.004454357142857
0.03,1.23159635714286,0.015,0.006724
0.035,1.652786,0.0175,0.010582714285714
0.04,1.94550507142857,0.02,0.0186205
0.045,2.16536128571429,0.0225,0.045719
0.05,2.34126178571429,0.025,0.434172785714286
0.055,2.49642821428571,0.0275,0.923886571428571
0.06,2.62501242857143,0.03,1.22769842857143
0.065,2.73222092857143,0.0325,1.4570925
0.07,2.8218325,0.035,1.644537
0.075,2.89670085714286,0.0375,1.80281135714286
0.08,2.95904528571429,0.04,1.93890114285714
0.085,3.01063164285714,0.0425,2.05832985714286
0.09,3.05289057142857,0.045,2.16523385714286
0.095,3.08699828571429,0.0475,2.26035057142857
0.1,3.11393392857143,0.05,2.34540507142857
0.105,3.13452092857143,0.0525,2.42174542857143
0.11,3.149458,0.055,2.49238785714286
0.115,3.15934257142857,0.0575,2.5568115
0.12,3.16468892857143,0.06,2.61526857142857
0.125,3.16594235714286,0.0625,2.6683645
0.13,3.16349021428571,0.065,2.71661664285714
0.135,3.15767128571429,0.0675,2.760471
0.14,3.14878271428571,0.07,2.80163142857143
0.145,3.13708642857143,0.0725,2.83996085714286
0.15,3.12281357142857,0.075,2.87492307142857
0.155,3.10616885714286,0.0775,2.90677785714286
0.16,3.08733407142857,0.08,2.93575714285714
0.165,3.06804235714286,0.0825,2.96206885714286
0.17,3.05146535714286,0.085,2.98590035714286
0.175,3.03279407142857,0.0875,3.00742092857143
0.18,3.01214657142857,0.09,3.02678428571429
0.185,2.98962942857143,0.0925,3.04534435714286
0.19,2.96533878571429,0.095,3.06253078571429
0.195,2.93936121428571,0.0975,3.0779235
0.2,2.9117745,0.1,3.09162735714286
0.205,2.88264842857143,0.1025,3.10373878571429
0.21,2.85204542857143,0.105,3.11434678571429
0.215,2.82002085714286,0.1075,3.1235335
0.22,2.78662364285714,0.11,3.13137507142857
0.225,2.75189657142857,0.1125,3.13794207142857
0.23,2.71587642857143,0.115,3.14330007142857
0.235,2.6785945,0.1175,3.14751007142857
0.24,2.6400765,0.12,3.15062885714286
0.245,2.60034264285714,0.1225,3.15270935714286
0.25,2.55940785714286,0.125,3.15380114285714
0.255,2.51728178571429,0.1275,3.15501764285714
0.26,2.47396842857143,0.13,3.15547385714286
0.265,2.42946614285714,0.1325,3.15504621428571
0.27,2.38376742857143,0.135,3.15377242857143
0.275,2.33685864285714,0.1375,3.15168778571428
0.28,2.28871935714286,0.14,3.14882571428571
0.285,2.23932185714286,0.1425,3.14521757142857
0.29,2.1886305,0.145,3.140893
0.295,2.13660078571429,0.1475,3.13587978571429
0.3,2.08317821428571,0.15,3.13020421428571
0.305,2.02829664285714,0.1525,3.12389114285714
0.31,1.97187671428571,0.155,3.11696414285714
0.315,1.91382342857143,0.1575,3.10944521428571
0.32,1.85402321428571,0.16,3.10135535714286
0.325,1.79233971428571,0.1625,3.09271442857143
0.33,1.72860928571429,0.165,3.08354107142857
0.335,1.66263371428571,0.1675,3.07385314285714
0.34,1.59417107142857,0.17,3.06366742857143
0.345,1.52292292857143,0.1725,3.05299971428571
0.35,1.44851607142857,0.175,3.04186514285714
0.355,1.37047557142857,0.1775,3.03027785714286
0.36,1.288184,0.18,3.01825142857143
0.365,1.20081714285714,0.1825,3.00579864285714
0.37,1.10723607142857,0.185,2.9929315
0.375,1.00579585714286,0.1875,2.9796615
0.38,0.893973714285714,0.19,2.96636357142857
0.385,0.767563,0.1925,2.95293021428571
0.39,0.618627785714286,0.195,2.93910607142857
0.395,0.429243071428571,0.1975,2.92490057142857
0.4,0.174682,0.2,2.91032242857143
0.405,0.058897214285714,0.2025,2.89538
0.41,0.0335975,0.205,2.88008107142857
0.415,0.023450071428571,0.2075,2.86443292857143
0.42,0.0180105,0.21,2.84844264285714
0.425,0.014623714285714,0.2125,2.83211657142857
0.43,0.0123135,0.215,2.81546092857143
0.435,0.010637642857143,0.2175,2.79848128571429
0.44,0.009366857142857,0.22,2.78118307142857
0.445,0.008370428571429,0.2225,2.76357114285714
0.45,0.007568357142857,0.225,2.74565007142857
0.455,0.006909357142857,0.2275,2.72742414285714
0.46,0.006358857142857,0.23,2.708897
0.465,0.005891785714286,0.2325,2.69007235714286
0.47,0.005490571428571,0.235,2.67095328571429
0.475,0.005142428571429,0.2375,2.6515425
0.48,0.004837428571429,0.24,2.63184264285714
0.485,0.004568142857143,0.2425,2.61185578571429
0.49,0.004328714285714,0.245,2.59158378571429
0.495,0.0041145,0.2475,2.571028
0.5,0.003921785714286,0.25,2.55018971428571
,,0.2525,2.52906964285714
,,0.255,2.50766835714286
,,0.2575,2.48598585714286
,,0.26,2.46402207142857
,,0.2625,2.44177628571429
,,0.265,2.41924764285714
,,0.2675,2.39643485714286
,,0.27,2.37333614285714
,,0.2725,2.3499495
,,0.275,2.32627235714286
,,0.2775,2.30230192857143
,,0.28,2.27803464285714
,,0.2825,2.25346685714286
,,0.285,2.22859407142857
,,0.2875,2.20341164285714
,,0.29,2.177914
,,0.2925,2.15209535714286
,,0.295,2.125949
,,0.2975,2.09946778571429
,,0.3,2.07264378571429
,,0.3025,2.04546828571429
,,0.305,2.01793171428571
,,0.3075,1.99002378571429
,,0.31,1.96173314285714
,,0.3125,1.93304742857143
,,0.315,1.90395307142857
,,0.3175,1.87443528571429
,,0.32,1.84447792857143
,,0.3225,1.81406342857143
,,0.325,1.78317228571429
,,0.3275,1.75178342857143
,,0.33,1.71987342857143
,,0.3325,1.68741664285714
,,0.335,1.65438464285714
,,0.3375,1.62074607142857
,,0.34,1.58646614285714
,,0.3425,1.55150607142857
,,0.345,1.51582242857143
,,0.3475,1.47936671428571
,,0.35,1.442084
,,0.3525,1.40391221428571
,,0.355,1.3647805
,,0.3575,1.32460778571429
,,0.36,1.28330028571429
,,0.3625,1.24074892857143
,,0.365,1.1968255
,,0.3675,1.15137785714286
,,0.37,1.10422307142857
,,0.3725,1.05513864285714
,,0.375,1.00384878571429
,,0.3775,0.950005571428572
,,0.38,0.893159571428571
,,0.3825,0.832713571428571
,,0.385,0.767845071428571
,,0.3875,0.697367785714286
,,0.39,0.619463214285714
,,0.3925,0.531093357142857
,,0.395,0.426501928571429
,,0.3975,0.292599428571429
,,0.4,0.1140635
,,0.4025,0.038167428571429
,,0.405,0.021170142857143
,,0.4075,0.014227071428571
,,0.41,0.010467785714286
,,0.4125,0.008112071428571
,,0.415,0.006496214285714
,,0.4175,0.005390928571429
,,0.42,0.004823
,,0.4225,0.004379
,,0.425,0.004021571428571
,,0.4275,0.003727785714286
,,0.43,0.003482785714286
,,0.4325,0.003280142857143
,,0.435,0.0031065
,,0.4375,0.002956071428571
,,0.44,0.002827214285714
,,0.4425,0.002716428571429
,,0.445,0.002618214285714
,,0.4475,0.002532642857143
,,0.45,0.002458857142857
,,0.4525,0.002392571428571
,,0.455,0.002335071428571
,,0.4575,0.002285
,,0.46,0.0022395
,,0.4625,0.002201571428571
,,0.465,0.0021675
,,0.4675,0.002137428571429
,,0.47,0.002112571428571
,,0.4725,0.002089857142857
,,0.475,0.002071642857143
,,0.4775,0.002055785714286
,,0.48,0.002042142857143
,,0.4825,0.002031928571429
,,0.485,0.002022571428571
,,0.4875,0.0020165
,,0.49,0.002011571428571
,,0.4925,0.002007857142857
,,0.495,0.002006571428571
,,0.4975,0.002005571428571
,,0.5,0.0020065
,,0.5025,0.002008357142857
,,0.505,0.002010285714286
,,0.5075,0.002014428571429
,,0.51,0.002018642857143
,,0.5125,0.002022785714286
,,0.515,0.002028928571429
,,0.5175,0.002034928571429
,,0.52,0.002040785714286
,,0.5225,0.002047785714286
,,0.525,0.002055071428571
,,0.5275,0.002062214285714
,,0.53,0.002069285714286
,,0.5325,0.0020775
,,0.535,0.002085571428571
,,0.5375,0.002093357142857
,,0.54,0.002100928571429
,,0.5425,0.002109357142857
,,0.545,0.002117785714286
,,0.5475,0.002125928571429
,,0.55,0.002133857142857
,,0.5525,0.002141642857143
,,0.555,0.002149928571429
,,0.5575,0.002158214285714
,,0.56,0.002166357142857
,,0.5625,0.002174214285714
,,0.565,0.002181857142857
,,0.5675,0.002189357142857
,,0.57,0.002196785714286
,,0.5725,0.002204714285714
,,0.575,0.002212357142857
,,0.5775,0.002219857142857
,,0.58,0.002227142857143
,,0.5825,0.002234214285714
,,0.585,0.002241214285714
,,0.5875,0.002247928571429
,,0.59,0.0022545
,,0.5925,0.002261142857143
,,0.595,0.002268
,,0.5975,0.002274642857143
,,0.6,0.002281214285714
,,0.6025,0.002287571428571
,,0.605,0.002293785714286
,,0.6075,0.002299857142857
,,0.61,0.002305785714286
,,0.6125,0.002311571428571
,,0.615,0.002317214285714
,,0.6175,0.002322714285714
,,0.62,0.002328142857143
,,0.6225,0.002333428571429
,,0.625,0.002338571428571
,,0.6275,0.002343928571429
,,0.63,0.002349214285714
,,0.6325,0.002354428571429
,,0.635,0.0023595
,,0.6375,0.002364428571429
,,0.64,0.002369285714286
,,0.6425,0.002374
,,0.645,0.002378642857143
,,0.6475,0.002383214285714
,,0.65,0.002387642857143
,,0.6525,0.002392
,,0.655,0.002396285714286
,,0.6575,0.002400428571429
,,0.66,0.0024045
,,0.6625,0.0024085
,,0.665,0.002412428571429
,,0.6675,0.002416214285714
,,0.67,0.00242
,,0.6725,0.002423642857143
,,0.675,0.002427214285714
,,0.6775,0.002430785714286
,,0.68,0.002434214285714
,,0.6825,0.002437571428571
,,0.685,0.002440857142857
,,0.6875,0.002444214285714
,,0.69,0.002447571428571
,,0.6925,0.002450928571429
,,0.695,0.002454142857143
,,0.6975,0.002457357142857
,,0.7,0.002460428571429
,,0.7025,0.0024635
,,0.705,0.0024665
,,0.7075,0.002469428571429
,,0.71,0.002472285714286
,,0.7125,0.002475071428571
,,0.715,0.002477857142857
,,0.7175,0.002480571428571
,,0.72,0.002483214285714
,,0.7225,0.002485785714286
,,0.725,0.002488357142857
,,0.7275,0.002490857142857
,,0.73,0.002493285714286
,,0.7325,0.002495642857143
,,0.735,0.002498
,,0.7375,0.002500357142857
,,0.74,0.002502571428571
,,0.7425,0.002504785714286
,,0.745,0.002507
,,0.7475,0.002509071428571
,,0.75,0.002511214285714
,,0.7525,0.002513214285714
,,0.755,0.002515214285714
,,0.7575,0.002517214285714
,,0.76,0.002519142857143
,,0.7625,0.002521
,,0.765,0.002522857142857
,,0.7675,0.002524642857143
,,0.77,0.002526428571429
,,0.7725,0.002528214285714
,,0.775,0.002529857142857
,,0.7775,0.002531571428571
,,0.78,0.002533214285714
,,0.7825,0.002534785714286
,,0.785,0.002536357142857
,,0.7875,0.002537928571429
,,0.79,0.002539428571429
,,0.7925,0.002540928571429
,,0.795,0.002542357142857
,,0.7975,0.002543785714286
,,0.8,0.002545214285714
,,0.8025,0.002546571428571
,,0.805,0.002547857142857
,,0.8075,0.002549214285714
,,0.81,0.0025505
,,0.8125,0.002551714285714
,,0.815,0.002553
,,0.8175,0.002554214285714
,,0.82,0.002555357142857
,,0.8225,0.0025565
,,0.825,0.002557642857143
,,0.8275,0.002558785714286
,,0.83,0.002559857142857
,,0.8325,0.002560928571429
,,0.835,0.002561928571429
,,0.8375,0.002562928571429
,,0.84,0.002563928571429
,,0.8425,0.002564928571429
,,0.845,0.002565928571429
,,0.8475,0.002566928571429
,,0.85,0.002567928571429
,,0.8525,0.002568857142857
,,0.855,0.002569785714286
,,0.8575,0.002570714285714
,,0.86,0.002571571428571
,,0.8625,0.0025725
,,0.865,0.002573357142857
,,0.8675,0.002574142857143
,,0.87,0.002575
,,0.8725,0.002575785714286
,,0.875,0.002576571428571
,,0.8775,0.002577357142857
,,0.88,0.002578071428571
,,0.8825,0.002578785714286
,,0.885,0.0025795
,,0.8875,0.002580214285714
,,0.89,0.002580857142857
,,0.8925,0.002581571428571
,,0.895,0.002582214285714
,,0.8975,0.002582857142857
,,0.9,0.002583428571429
,,0.9025,0.002584071428571
,,0.905,0.002584642857143
,,0.9075,0.002585214285714
,,0.91,0.002585714285714
,,0.9125,0.002586285714286
,,0.915,0.002586785714286
,,0.9175,0.002587357142857
,,0.92,0.002587857142857
,,0.9225,0.002588285714286
,,0.925,0.002588785714286
,,0.9275,0.002589214285714
,,0.93,0.002589714285714
,,0.9325,0.002590142857143
,,0.935,0.002590571428571
,,0.9375,0.002590928571429
,,0.94,0.002591357142857
,,0.9425,0.002591714285714
,,0.945,0.002592071428571
,,0.9475,0.0025925
,,0.95,0.002592785714286
,,0.9525,0.002593142857143
,,0.955,0.0025935
,,0.9575,0.002593785714286
,,0.96,0.002594071428571
,,0.9625,0.002594428571429
,,0.965,0.002594714285714
,,0.9675,0.002594928571429
,,0.97,0.002595214285714
,,0.9725,0.0025955
,,0.975,0.002595714285714
,,0.9775,0.002595928571429
,,0.98,0.002596214285714
,,0.9825,0.002596428571429
,,0.985,0.002596571428571
,,0.9875,0.002596785714286
,,0.99,0.002597
,,0.9925,0.002597142857143
,,0.995,0.002597357142857
,,0.9975,0.0025975
,,1,0.002597642857143


==> Data/ArcLengthWrinkling/GismoMaterial.csv <==
G+Smo ,NH,G+SMO,MR,G+SMO,OG
0,0,0,0,0,0
0.059449642857143,0.063363459669582,0.059397151679286,0.070152623173955,0.059393214285714,0.070420432458698
0.118971428571429,0.120275753158406,0.118759948874643,0.128217309069485,0.118744285714286,0.128521622934888
0.178559642857143,0.171964285714286,0.178082988892857,0.176961281839164,0.178048928571429,0.177257045675413
0.238210714285714,0.219387755102041,0.237365490981786,0.218431472605685,0.237306071428571,0.218739067055394
0.297921428571428,0.263301749271137,0.296609681847857,0.254161087936103,0.296518214285714,0.254517735665695
0.357689285714286,0.304302721088435,0.355819725763214,0.285312535467687,0.355689285714286,0.285742225461613
0.417510714285714,0.342872934888241,0.415000965107143,0.312777255178571,0.414825,0.31328231292517
0.477382142857143,0.379397473275024,0.4741593623,0.337246253713557,0.473928571428571,0.337807337220602
0.537303571428571,0.414189747327502,0.533301086560714,0.359260547671283,0.533007142857143,0.359837220602527
0.597264285714286,0.44750850340136,0.592432211560714,0.379247678175413,0.592064285714286,0.379780126336249


==> Data/ArcLengthWrinkling/IGA_Quart_r5e2_MR.csv <==
eps,ampl
0.003310114285714,7.69614285714286E-17
0.0066203,1.72183571428571E-16
0.009930571428571,7.10685714285714E-16
0.013240857142857,5.31633571428571E-15
0.016551142857143,8.90657142857143E-14
0.019861571428572,8.22907142857143E-14
0.023171928571429,9.68828571428571E-14
0.025520857142857,0.106199285714286
0.028817928571429,0.937835714285714
0.032123357142857,1.30090714285714
0.035429714285714,1.56092142857143
0.0387365,1.76506428571429
0.042043571428572,1.93544285714286
0.045350857142857,2.07871428571429
0.048658285714286,2.20092142857143
0.051965928571429,2.30612857142857
0.055273714285714,2.39828571428571
0.058581642857143,2.48142857142857
0.061889642857143,2.55447142857143
0.065197714285714,2.61872142857143
0.068505857142857,2.67526428571429
0.071814285714286,2.72497857142857
0.075122142857143,2.76860714285714
0.078430714285714,2.80677857142857
0.081739285714286,2.84090714285714
0.085047857142857,2.87261428571429
0.088355714285714,2.90021428571428
0.091664285714286,2.92404285714286
0.094972857142857,2.94440714285714
0.098281428571429,2.96157142857143
0.10159,2.97576428571429
0.104897857142857,2.98721428571429
0.108206428571429,2.99609285714286
0.111514285714286,3.00257857142857
0.114822857142857,3.00682142857143
0.118130714285714,3.00895714285714
0.121439285714286,3.00912142857143
0.124747142857143,3.00740714285714
0.128055,3.00392857142857
0.131362857142857,2.99877857142857
0.13467,2.99227142857143
0.137977857142857,2.9855
0.141285,2.97722857142857
0.144592857142857,2.96751428571429
0.1479,2.95642142857143
0.151207142857143,2.94399285714286
0.154514285714286,2.93029285714286
0.157820714285714,2.91535714285714
0.161127142857143,2.89922857142857
0.164434285714286,2.88194285714286
0.167740714285714,2.86353571428571
0.171046428571429,2.84404285714286
0.174352857142857,2.82347857142857
0.177658571428571,2.80187857142857
0.180964285714286,2.77925714285714
0.18427,2.75564285714286
0.187575714285714,2.73104285714286
0.190880714285714,2.70547857142857
0.194186428571429,2.67895
0.197491428571429,2.65147857142857
0.200795714285714,2.62306428571429
0.204100714285714,2.59371428571429
0.207405,2.56342857142857
0.210709285714286,2.53220714285714
0.214013571428571,2.50005
0.217317142857143,2.46694285714286
0.220620714285714,2.43288571428571
0.223924285714286,2.39785714285714
0.227227857142857,2.36184285714286
0.230531428571429,2.32483571428571
0.233834285714286,2.28680714285714
0.237137142857143,2.24772857142857
0.24044,2.20757142857143
0.243742142857143,2.16629285714286
0.247044285714286,2.12386428571429
0.250346428571429,2.08023571428571
0.253648571428571,2.03535
0.256950714285714,1.98913571428571
0.260252142857143,1.94153571428571
0.263553571428571,1.89245714285714
0.266855,1.8418
0.270155714285714,1.78946428571429
0.273456428571428,1.73530714285714
0.276757142857143,1.67917857142857
0.280057857142857,1.62089285714286
0.283357857142857,1.56022857142857
0.286658571428571,1.49691428571429
0.289958571428571,1.43062142857143
0.293257857142857,1.36093571428571
0.296557857142857,1.28732857142857
0.299857142857143,1.20909285714286
0.303156428571429,1.12530714285714
0.306455714285714,1.03462142857143
0.309754285714286,0.935078571428571
0.313053571428571,0.823485714285714
0.316351428571429,0.694079285714286
0.31965,0.534118571428571
0.322947857142857,0.297965714285714
0.326245,1.10299285714286E-13
0.329542142857143,1.63105714285714E-14
0.33284,1.28048571428571E-13
0.336137142857143,4.15362142857143E-14
0.339434285714286,2.43799285714286E-14
0.342731428571428,2.28807142857143E-14
0.346028571428571,2.65423571428571E-14
0.349325,4.38847142857143E-14
0.352622142857143,3.27819285714286E-14
0.355918571428571,1.26488571428571E-14
0.359215,2.46160714285714E-14
0.362510714285714,3.13894285714286E-14
0.365807142857143,2.73495714285714E-14
0.369102857142857,4.20876428571429E-14
0.372399285714286,2.21011428571429E-14
0.375695,4.17892857142857E-14
0.378990714285714,3.84845714285714E-14
0.382285714285714,3.02583571428571E-14
0.385581428571429,3.60337857142857E-14
0.388876428571428,3.26892857142857E-14
0.392172142857143,4.52683571428571E-14
0.395467142857143,2.18692142857143E-14
0.398762142857143,2.65167857142857E-14
0.402057142857143,4.8592E-14
0.405351428571429,3.77513571428571E-14
0.408646428571428,5.10281428571428E-14
0.411940714285714,3.24063571428571E-14
0.415235714285714,4.15372857142857E-14
0.41853,4.65580714285714E-14
0.421824285714286,4.02305E-14
0.425118571428571,4.13380714285714E-14
0.428412857142857,4.0042E-14
0.431706428571428,4.09873571428571E-14
0.435000714285714,3.50998571428571E-14
0.438294285714286,3.40013571428571E-14
0.441588571428571,3.21852142857143E-14
0.444882142857143,2.20392857142857E-14
0.448175714285714,1.71454285714286E-14
0.451469285714286,2.31582142857143E-14
0.454762857142857,2.42120714285714E-14
0.458056428571429,2.26269285714286E-14
0.46135,1.89702857142857E-14
0.464643571428571,2.97512857142857E-14
0.467936428571429,1.40596428571429E-14
0.47123,1.53486428571429E-14
0.474522857142857,1.89167142857143E-14
0.477816428571429,2.19795714285714E-14
0.481109285714286,2.28252142857143E-14
0.484402142857143,1.54757142857143E-14
0.487695714285714,2.19278571428571E-14
0.490988571428571,2.01284285714286E-14
0.494281428571428,1.88696428571429E-14


==> Data/ArcLengthWrinkling/IGA_Quart_r5e2_OG.csv <==
eps,ampl
0.003310271428571,3.10907142857143E-16
0.006620935714286,1.85907857142857E-16
0.009932,3.23488571428571E-16
0.013243357142857,3.32530714285714E-15
0.016555142857143,5.84745714285714E-14
0.019867285714286,1.05692142857143E-13
0.023179714285714,2.45755E-13
0.025591785714286,0.106759285714286
0.028892142857143,0.920814285714286
0.032200714285714,1.27394285714286
0.035510571428572,1.52446428571429
0.038821142857143,1.72225714285714
0.042132285714286,1.88362857142857
0.045444,2.01775
0.048756285714286,2.13064285714286
0.052068928571429,2.22937142857143
0.055382142857143,2.31532857142857
0.058695714285714,2.38942142857143
0.062009714285714,2.45332857142857
0.065324142857143,2.50837142857143
0.068639,2.55565
0.071954285714286,2.59775714285714
0.07527,2.63572142857143
0.078585714285714,2.6682
0.081902142857143,2.69572857142857
0.085218571428572,2.71875714285714
0.088535714285714,2.7377
0.091852857142857,2.75289285714286
0.095170714285714,2.76466428571429
0.098488571428571,2.77327142857143
0.101806428571429,2.77896428571429
0.105125,2.78248571428571
0.108443571428571,2.78559285714286
0.111762142857143,2.78631428571429
0.115081428571429,2.78479285714286
0.118400714285714,2.78117142857143
0.12172,2.77557857142857
0.12504,2.76812142857143
0.12836,2.7589
0.13168,2.74802857142857
0.135,2.73557142857143
0.138320714285714,2.72162142857143
0.141641428571429,2.70625
0.144962142857143,2.68951428571429
0.148282857142857,2.67147857142857
0.151604285714286,2.65219285714286
0.154925714285714,2.63171428571429
0.158247142857143,2.61008571428571
0.161568571428571,2.58735
0.16489,2.56353571428571
0.168212142857143,2.53868571428571
0.171533571428571,2.51322142857143
0.174855714285714,2.48767142857143
0.178177857142857,2.4611
0.1815,2.43353571428571
0.184822142857143,2.40499285714286
0.188144285714286,2.37548571428571
0.191467142857143,2.34502857142857
0.194789285714286,2.31362142857143
0.198112142857143,2.28127142857143
0.201435,2.24797857142857
0.204757857142857,2.21375
0.208080714285714,2.17857142857143
0.211403571428571,2.14244285714286
0.214726428571429,2.10534285714286
0.218049285714286,2.06725714285714
0.221372142857143,2.02816428571429
0.224695714285714,1.98804285714286
0.228018571428571,1.94685714285714
0.231341428571429,1.90457142857143
0.234665,1.86113571428571
0.237987857142857,1.81650714285714
0.241311428571429,1.77061428571429
0.244635,1.72339285714286
0.247957857142857,1.67475
0.251281428571429,1.62458571428571
0.254605,1.57278571428571
0.257928571428571,1.51920714285714
0.261251428571429,1.46367142857143
0.264575,1.40598571428571
0.267898571428571,1.34588571428571
0.271222142857143,1.28306428571429
0.274545714285714,1.21711428571429
0.277869285714286,1.14753571428571
0.281192857142857,1.07364285714286
0.284516428571429,0.9945
0.28784,0.90875
0.291162857142857,0.81435
0.294486428571429,0.707874285714286
0.29781,0.582772142857143
0.301133571428571,0.42287
0.304455714285714,0.136854285714286
0.307779285714286,2.01352142857143E-10
0.311102142857143,1.95172142857143E-13
0.314425,6.67885714285714E-14
0.317748571428571,1.02757142857143E-14
0.321071428571429,1.19235E-14
0.324395,1.83635714285714E-14
0.327717857142857,7.85978571428571E-14
0.331040714285714,6.75927857142857E-14
0.334364285714286,4.95384285714286E-14
0.337687142857143,7.04272142857143E-14
0.341010714285714,7.442E-14
0.344333571428571,5.52257857142857E-14
0.347656428571429,3.01755714285714E-14
0.35098,4.63165E-14
0.354302857142857,3.25497857142857E-14
0.357625714285714,2.40028571428571E-14
0.360948571428571,2.45639285714286E-14
0.364272142857143,9.55507142857143E-15
0.367595,2.81401428571429E-14
0.370917857142857,1.34183571428571E-14
0.374240714285714,1.21253571428571E-14
0.377563571428571,1.42496428571429E-14
0.380886428571428,1.95448571428571E-14
0.38421,1.11827857142857E-14
0.387532857142857,2.51572857142857E-14
0.390855714285714,1.77938571428571E-14
0.394178571428571,1.63467857142857E-14
0.397501428571428,2.57368571428571E-14
0.400823571428571,2.64720714285714E-14
0.404146428571428,2.43677142857143E-14
0.407469285714286,2.75874285714286E-14
0.410792142857143,2.9995E-14
0.414115,1.81715E-14
0.417437142857143,1.60262142857143E-14
0.42076,1.39899285714286E-14
0.424082857142857,1.45731428571429E-14
0.427405,1.97863571428571E-14
0.430727857142857,1.81882857142857E-14
0.43405,2.72128571428571E-14
0.437372857142857,1.95533571428571E-14
0.440695,1.72258571428571E-14
0.444017857142857,1.81127857142857E-14
0.44734,1.85195E-14
0.450662142857143,2.24101428571429E-14
0.453985,1.94533571428571E-14
0.457307142857143,1.63165E-14
0.460629285714286,1.54534285714286E-14
0.463951428571429,1.37799285714286E-14
0.467273571428571,1.68384285714286E-14
0.470595714285714,1.91551428571429E-14
0.473917857142857,1.85378571428571E-14
0.47724,1.60558571428571E-14
0.480562142857143,1.45454285714286E-14
0.483883571428571,1.56692142857143E-14
0.487205714285714,1.77497142857143E-14
0.490527857142857,1.86557857142857E-14
0.493849285714286,1.41015714285714E-14
0.497171428571429,1.92118571428571E-14


==> Data/ArcLengthWrinkling/LSDynaFull.csv <==
eps,ampl
0,0
0.00499999988825,0.001517693869714
0.0099999997765,0.002530042755643
0.0149999996645,0.005605378620571
0.019999999553,0.013183763284286
0.02499999851,0.055389535347143
0.029999997467,0.586945723207143
0.0349999964235,1.62546826257143
0.0399999953805,1.91611988207143
0.0449999943375,2.14133539371429
0.0499999932945,2.32983252828571
0.05499999225,2.46894551171429
0.05999999121,2.59271519521429
0.064999990165,2.69207251921429
0.069999992845,2.77595179421428
0.07499999553,2.84686982628571
0.07999999821,2.90505864792857
0.085000000895,2.95253715342857
0.090000003575,2.99068114585714
0.09500000626,3.0229966555
0.10000000894,3.04866901464286
0.105000011625,3.06793408735714
0.110000014305,3.081055837
0.115000016985,3.08862860714286
0.12000001967,3.09164630514286
0.1250000149,3.09006635628571
0.130000010135,3.08512726
0.135000005365,3.07813499657143
0.140000000595,3.06731164457143
0.14499999583,3.05359853164286
0.14999999106,3.03680918042857
0.15499998629,3.01720329692857
0.159999981525,2.99444879807143
0.164999976755,2.96948168957143
0.169999971985,2.942230446
0.174999967215,2.91229231014286
0.17999996245,2.88032570057143
0.18499995768,2.84614733285714
0.18999995291,2.81135227
0.194999948145,2.77468966585714
0.199999943375,2.73614355492857
0.204999938605,2.695851028
0.20999993384,2.65373204435714
0.21499992907,2.60922802342857
0.2199999243,2.56324942621429
0.224999919535,2.51552249707143
0.229999914765,2.4679007275
0.234999909995,2.4164627705
0.23999990523,2.36325455564286
0.24499990046,2.308260543
0.24999989569,2.25114247628571
0.254999905825,2.19216474464286
0.259999901055,2.13104231014286
0.26499989629,2.06792631321429
0.26999989152,2.00237184764286
0.27499988675,1.93431569
0.279999881985,1.86349089657143
0.284999877215,1.79012737107143
0.289999872445,1.71370186978571
0.29499986768,1.6334931765
0.29999986291,1.54965264457143
0.30499985814,1.46059936714286
0.309999853375,1.36685126592857
0.314999848605,1.26664957828571
0.319999843835,1.15878220114286
0.324999839065,1.04176359514286
0.3299998343,0.921180525
0.33499982953,0.778397917714286
0.33999982476,0.620810102135714
0.344999819995,0.243550219707143
0.349999815225,0.030923368675714
0.354999810455,0.006236947540714
0.35999980569,0.004125617644071
0.36499980092,0.003511726390571
0.36999979615,0.003178557381
0.374999791385,0.002964639237929
0.379999786615,0.002818600582286
0.384999781845,0.002720255205143
0.38999977708,0.002646371181714
0.39499977231,0.002590430085571
0.39999976754,0.002548875428571
0.404999762775,0.002517806258
0.409999758005,0.002493022475357
0.414999753235,0.002473263469143
0.41999974847,0.002458002044071
0.4249997437,0.002447051935786
0.42999973893,0.002438294177429
0.434999734165,0.002431053975929
0.439999729395,0.002425203066571
0.444999724625,0.002420489077571
0.44999971986,0.002416573780857
0.45499971509,0.002414658748786
0.45999971032,0.002413221019571
0.464999705555,0.002412238349571
0.469999700785,0.002411559190857
0.474999696015,0.002411087708786
0.47999969125,0.002410900197
0.48499968648,0.002411010791571
0.48999968171,0.002411181464714
0.494999676945,0.002411517614
0.5,0.002411727577286


==> Data/ArcLengthWrinkling/LSDynaReduced.csv <==
eps,ampl
0,0
0.00499999988825,0.000976915180214
0.0099999997765,0.002383353629357
0.0149999996645,0.005032942863214
0.019999999553,0.012973340926429
0.02499999851,0.058879909505
0.029999997467,0.852578505857143
0.0349999964235,1.31701188428571
0.0399999953805,1.62685779585714
0.0449999943375,1.87807913335714
0.0499999932945,2.078338606
0.05499999225,2.24564416071429
0.05999999121,2.37705835271429
0.064999990165,2.48576977421429
0.069999992845,2.57766800264286
0.07499999553,2.65556254557143
0.07999999821,2.72014183657143
0.085000000895,2.7730667165
0.090000003575,2.81487022128571
0.09500000626,2.85000162464286
0.10000000894,2.87898459607143
0.105000011625,2.90108025071429
0.110000014305,2.91651359628571
0.115000016985,2.92626278742857
0.12000001967,2.93087001357143
0.1250000149,2.93091684578571
0.130000010135,2.92760027307143
0.135000005365,2.919262009
0.140000000595,2.90950110978571
0.14499999583,2.89561386621429
0.14999999106,2.87837215835714
0.15499998629,2.85841460735714
0.159999981525,2.8354898095
0.164999976755,2.80993133785714
0.169999971985,2.78139327257143
0.174999967215,2.75058959214286
0.17999996245,2.71757564371429
0.18499995768,2.68192610571429
0.18999995291,2.644667668
0.194999948145,2.60580373664286
0.199999943375,2.56482980078571
0.204999938605,2.52170796907143
0.20999993384,2.47642759764286
0.21499992907,2.42923774892857
0.2199999243,2.3797426905
0.224999919535,2.32816870721429
0.229999914765,2.27410431421429
0.234999909995,2.220436292
0.23999990523,2.1610824125
0.24499990046,2.09782102278571
0.24999989569,2.03575279028571
0.254999905825,1.97511932678571
0.259999901055,1.90663167407143
0.26499989629,1.83035986764286
0.26999989152,1.75480533921429
0.27499988675,1.67180661642857
0.279999881985,1.60661967735714
0.284999877215,1.5087541725
0.289999872445,1.41646787521429
0.29499986768,1.31920863478571
0.29999986291,1.22270019992857
0.30499985814,1.09478033014286
0.309999853375,0.956033596
0.314999848605,0.801953779785714
0.319999843835,0.605158028857143
0.324999839065,0.52803951715
0.3299998343,0.097658112642857
0.33499982953,0.009487283282857
0.33999982476,0.020137066687143
0.344999819995,0.016471971425
0.349999815225,0.013730012246429
0.354999810455,0.011942856612143
0.35999980569,0.010608176567857
0.36499980092,0.009594005366429
0.36999979615,0.008808596092857
0.374999791385,0.008153491320714
0.379999786615,0.007638187214286
0.384999781845,0.007200692614286
0.38999977708,0.006839788485571
0.39499977231,0.006516293589286
0.39999976754,0.006253655634
0.404999762775,0.005982680678643
0.409999758005,0.005795461142286
0.414999753235,0.005620318448286
0.41999974847,0.005446505383571
0.4249997437,0.005303236788929
0.42999973893,0.005211300698929
0.434999734165,0.005041455317786
0.439999729395,0.004931379226071
0.444999724625,0.004837619988929
0.44999971986,0.004742201417714
0.45499971509,0.004661892723714
0.45999971032,0.004588751055857
0.464999705555,0.004510065939786
0.469999700785,0.004449525814786
0.474999696015,0.004386216668143
0.47999969125,0.004325365132143
0.48499968648,0.004275222142643
0.48999968171,0.004225233819214
0.494999676945,0.004178008280857
0.5,0.004133784178929


==> Data/ArcLengthWrinkling/LSDynaS-RReduced.csv <==
eps,ampl
0,0
0.00499999988825,9.57224009285714E-06
0.0099999997765,2.84367453264286E-05
0.0149999996645,6.29061365285714E-05
0.019999999553,0.000152385707357
0.02499999851,0.000698300989043
0.029999997467,1.20008790064286
0.0349999964235,1.62301819242857
0.0399999953805,1.91368077485714
0.0449999943375,2.13597523314286
0.0499999932945,2.32943977628571
0.05499999225,2.46902406214286
0.05999999121,2.58546641892857
0.064999990165,2.69113736492857
0.069999992845,2.77934691735714
0.07499999553,2.85046526364286
0.07999999821,2.90955241235714
0.085000000895,2.9575575675
0.090000003575,2.9962199075
0.09500000626,3.0261644295
0.10000000894,3.04880908557143
0.105000011625,3.065013034
0.110000014305,3.07519606178571
0.115000016985,3.0800906675
0.12000001967,3.08022115914286
0.1250000149,3.07611759221429
0.130000010135,3.06806990078571
0.135000005365,3.056376321
0.140000000595,3.04148005585714
0.14499999583,3.02349222557143
0.14999999106,3.00270531857143
0.15499998629,2.97927877735714
0.159999981525,2.95334139042857
0.164999976755,2.92520884957143
0.169999971985,2.89487051114286
0.174999967215,2.86251604557143
0.17999996245,2.82817461664286
0.18499995768,2.79198246342857
0.18999995291,2.75403303757143
0.194999948145,2.71433187385714
0.199999943375,2.67293389357143
0.204999938605,2.63009305514286
0.20999993384,2.5855834995
0.21499992907,2.53942459821429
0.2199999243,2.4918334825
0.224999919535,2.44265773464286
0.229999914765,2.39199910842857
0.234999909995,2.33970923085714
0.23999990523,2.285964787
0.24499990046,2.23056354692857
0.24999989569,2.17353531292857
0.254999905825,2.11470850878571
0.259999901055,2.05402501992857
0.26499989629,1.9915301885
0.26999989152,1.92694089242857
0.27499988675,1.86011237757143
0.279999881985,1.7910606095
0.284999877215,1.71947117364286
0.289999872445,1.64489448071429
0.29499986768,1.56715118457143
0.29999986291,1.48585108771429
0.30499985814,1.40015844785714
0.309999853375,1.30988849064286
0.314999848605,1.21342922957143
0.319999843835,1.10955610871429
0.324999839065,0.996679599785714
0.3299998343,0.872804171285714
0.33499982953,0.729146067571429
0.33999982476,0.570535234042857
0.344999819995,0.340671704285714
0.349999815225,0.197688357107143
0.354999810455,0.107585385971429
0.35999980569,0.008476472326429
0.36499980092,0.006797335975429
0.36999979615,0.005359893215714
0.374999791385,0.004423307005429
0.379999786615,0.003764880239
0.384999781845,0.003274602516143
0.38999977708,0.002895762528571
0.39499977231,0.002594297568857
0.39999976754,0.0023502492695
0.404999762775,0.002147774752571
0.409999758005,0.001975977336
0.414999753235,0.001829027314643
0.41999974847,0.001702169330571
0.4249997437,0.001591691605929
0.42999973893,0.001495251698143
0.434999734165,0.001409202065714
0.439999729395,0.001332206011286
0.444999724625,0.001263030156071
0.44999971986,0.001200570633429
0.45499971509,0.001144249108643
0.45999971032,0.001093050065857
0.464999705555,0.0010456985495
0.469999700785,0.001002363257714
0.474999696015,0.000962477185714
0.47999969125,0.000925738173214
0.48499968648,0.0008919549665
0.48999968171,0.0008604168605
0.494999676945,0.000831003230143
0.5,0.000803281883643


==> Data/ArcLengthWrinkling/PanaitescuExperiment.csv <==
mid x,mid y,top x ,top y,bot x,bot y
-0.000260960334029,0.261419536191146,0,0.51297709923665,1.38777878078145E-17,0.01832061068701
0.017745302713988,0.379479971890372,0.018140589569161,0.629007633587797,0.018140589569161,0.134351145038156
0.035490605427975,1.0597329585383,0.035714285714286,1.29465648854961,0.035714285714286,0.830534351145041
0.053757828810021,2.01264933239635,0.053287981859411,2.22900763358778,0.053854875283447,1.78931297709924
0.071242171189979,2.60576247364722,0.071428571428572,2.85190839694656,0.071428571428572,2.36335877862596
0.089248434237996,2.9599437807449,0.089002267573696,3.2,0.089002267573696,2.71145038167939
0.106993736951983,3.16514406184118,0.107142857142857,3.40763358778626,0.107142857142857,2.91297709923664
0.124739039665971,3.18482080112438,0.124716553287982,3.42595419847328,0.124716553287982,2.93740458015267
0.142745302713988,3.18482080112438,0.142857142857143,3.43206106870229,0.142857142857143,2.93129770992367
0.160490605427975,3.06394940267041,0.160430839002268,3.30992366412213,0.160430839002268,2.81526717557252
0.178496868475992,2.87842586085734,0.178571428571429,3.1267175572519,0.178004535147392,2.6381679389313
0.196503131524008,2.69571328179902,0.196145124716553,2.94351145038167,0.196145124716553,2.44274809160306
0.213987473903967,2.52143359100492,0.214285714285714,2.76641221374045,0.213718820861678,2.27175572519084
0.232254697286013,2.34996486296557,0.231859410430839,2.58931297709923,0.231859410430839,2.10076335877863
0.25,2.06043569922698,0.25,2.30229007633587,0.25,1.80763358778626
0.267745302713988,1.85804638088545,0.267573696145125,2.10076335877862,0.267573696145125,1.60610687022901
0.285490605427975,1.5769501054111,0.285714285714286,1.81374045801526,0.285714285714286,1.31908396946565
0.303496868475992,1.3183415319747,0.30328798185941,1.56335877862595,0.30328798185941,1.06870229007634
0.321503131524008,1.11033028812368,0.321428571428571,1.34961832061068,0.320861678004535,0.867175572519086
0.339248434237996,0.888264230498945,0.339002267573696,1.12977099236641,0.339002267573696,0.641221374045798
0.357254697286013,0.663387210119466,0.357142857142857,0.903816793893127,0.356575963718821,0.415267175572506
0.375260960334029,0.491918482080112,0.374716553287982,0.738931297709935,0.374716553287982,0.244274809160291
0.393267223382046,0.413211524947294,0.392857142857143,0.659541984732834,0.392290249433106,0.164885496183192
0.410751565762004,0.371047083626142,0.410430839002268,0.616793893129782,0.410430839002268,0.122137404580138
0.428757828810021,0.348559381588195,0.428004535147393,0.598473282442758,0.428004535147393,0.103816793893115
0.446242171189979,0.255797610681658,0.446145124716553,0.500763358778636,0.446145124716554,0.006106870228994


==> Data/ArcLengthWrinkling/PanaitescuMaterial.csv <==
exp L/W=2,,exp L/W=4,,exp L/W=8,
0,0,0.000505899978617,0.000273313802036,0.000755827349412,0.005188126049065
0.008876276383017,0.010480591226584,0.051075689476555,0.059550075461831,0.01541777251324,0.027585211070315
0.051837306309646,0.058436723728109,0.102659869747596,0.115277903000545,0.040701371854275,0.059271372762788
0.095503578310725,0.10319566983007,0.154001376932274,0.154623345461806,0.064975762053944,0.086315345126036
0.139383657109713,0.141429553993076,0.205340120580025,0.198337387096562,0.090772861100143,0.106261172893434
0.182070443782865,0.174308669558076,0.255923036878364,0.236863302682254,0.115045524089233,0.136035519740117
0.225980593345632,0.20442655676061,0.307522589323559,0.268290797318402,0.140081959596399,0.158438270012066
0.268905593226503,0.231405844470041,0.35861589634802,0.2999910530492,0.165120985919434,0.176745458558864
0.312819637935045,0.255512742712087,0.410217003282736,0.328961210650257,0.190918603128807,0.195872173981231
0.356473447362041,0.281214727435729,0.460809764681376,0.351923991680372,0.215198174960214,0.214725022894176
0.399683815787296,0.306102483155137,,,0.240492828448954,0.228936787892668
0.443575791222646,0.325977478084277,,,0.266039481961186,0.244786915758068
0.486997410982941,0.34828376216454,,,0.290323544540097,0.256540791014083
,,,,0.315615779934027,0.274575080289384
,,,,0.340154433352298,0.283871756687155
,,,,0.365450295888444,0.296172259547243
,,,,0.390492949353695,0.308745661678828
,,,,0.415537848192698,0.317769576981948
,,,,0.440075119842506,0.329250552966467


==> Data/ArcLengthWrinkling/Wrinkling_r4_adaptive_R050_C0005.csv <==
Unorm,Eps,Ampl,DoFs,Error
2.94008E-09,0.006457092857143,2.56076428571429E-16,936,3.13162E-24
1.17606E-08,0.012914428571429,2.38861428571429E-15,936,7.20417E-24
2.64621E-08,0.019371857142857,4.02625E-14,936,1.35596E-23
4.69199E-08,0.025795,0.183677142857143,936,1.35596E-23
7.33092E-08,0.032235928571429,1.23019285714286,936,4.47926E-09
1.05605E-07,0.038685428571429,1.67461428571429,936,1.46618E-09
1.42315E-07,0.044907571428572,1.97186428571429,1093,5.6417E-09
1.81939E-07,0.050774285714286,2.23320714285714,1398,2.84068E-09
2.26282E-07,0.056622571428572,2.40934285714286,1443,2.28537E-09
2.74561E-07,0.062369357142857,2.56312857142857,1573,6.68916E-10
3.26452E-07,0.068007142857143,2.66669285714286,1654,3.11496E-10
3.77423E-07,0.073124285714286,2.74465714285714,1810,3.5647E-10
4.2997E-07,0.078047857142857,2.80881428571429,1953,3.74417E-10
4.82865E-07,0.082709285714286,2.86050714285714,2225,3.08518E-10
5.35442E-07,0.087095,2.90055,2400,2.79921E-10
5.8794E-07,0.091264285714286,2.93275714285714,2690,2.34814E-10
6.42865E-07,0.095431428571429,2.95850714285714,2823,1.9997E-10
7.00148E-07,0.099591428571429,2.97894285714286,3006,1.28019E-10
7.59622E-07,0.103735714285714,2.99501428571429,3168,7.44756E-11
8.25173E-07,0.108117142857143,3.00775,3076,4.62778E-11
8.94875E-07,0.112589285714286,3.01507142857143,2991,3.08748E-11
9.66393E-07,0.117001428571429,3.02118571428571,2989,5.44722E-11
1.04139E-06,0.121455,3.01756428571429,2726,1.50388E-10
1.11888E-06,0.125890714285714,3.01936428571429,2995,4.23428E-11
1.20037E-06,0.130392857142857,3.01359285714286,2927,2.98091E-11
1.28343E-06,0.134827142857143,3.00413571428571,2756,6.05285E-11
1.36991E-06,0.139293571428571,2.99015714285714,2660,1.58842E-10
1.45856E-06,0.143727857142857,2.9812,2953,7.73052E-11
1.55247E-06,0.14828,2.96905,2783,2.36149E-11
1.64841E-06,0.152790714285714,2.9489,2647,5.75772E-11


==> Data/ArcLengthWrinkling/Wrinkling_r5.csv <==
Unorm,Eps,Ampl,DoFs,Error
8.35798E-10,0.003443,5.15447857142857E-17,3400,2.12009E-24
3.34322E-09,0.00688605,1.32756428571429E-16,3400,5.02956E-24
7.5223E-09,0.010329142857143,6.56290714285714E-16,3400,6.40916E-24
1.33731E-08,0.013772214285714,5.75652857142857E-15,3400,4.43583E-24
2.08956E-08,0.017215357142857,1.22342142857143E-13,3400,3.13091E-24
3.00899E-08,0.0206585,1.608E-13,3400,9.33438E-25
4.09559E-08,0.024101571428571,5.05762857142857E-13,3400,9.47396E-22
4.60923E-08,0.025568214285714,0.112660714285714,3400,9.47396E-22
8.23133E-08,0.034158071428571,1.46325,3400,6.84834E-11
1.29007E-07,0.042756571428571,1.9632,3400,1.22414E-11
1.86148E-07,0.051356357142857,2.28283571428571,3400,3.81821E-11
2.53737E-07,0.059956857142857,2.508,3400,9.52061E-11
3.31774E-07,0.068557928571429,2.67113571428571,3400,1.57068E-10
4.2026E-07,0.077159285714286,2.78771428571429,3400,2.18001E-10
5.19194E-07,0.085760714285714,2.87395714285714,3400,2.74905E-10
6.28578E-07,0.094362142857143,2.93590714285714,3400,3.20964E-10
7.4841E-07,0.102962857142857,2.97582142857143,3400,3.528E-10
8.78691E-07,0.111563571428571,2.9976,3400,3.68974E-10
1.01942E-06,0.120163571428571,3.0042,3400,3.70244E-10
1.1706E-06,0.128762857142857,2.99786428571429,3400,3.58998E-10
1.33223E-06,0.137360714285714,2.98187142857143,3400,3.38478E-10
1.50431E-06,0.145958571428571,2.95806428571429,3400,3.12116E-10
1.68683E-06,0.154555,2.92507142857143,3400,2.83106E-10
1.87981E-06,0.16315,2.88372857142857,3400,2.54224E-10
2.08323E-06,0.171744285714286,2.83471428571429,3400,2.27808E-10
2.2971E-06,0.180337142857143,2.77853571428571,3400,2.05838E-10
2.52142E-06,0.188929285714286,2.71558571428571,3400,1.90041E-10
2.75619E-06,0.197519285714286,2.64610714285714,3400,1.82014E-10
3.0014E-06,0.206108571428572,2.57027142857143,3400,1.83336E-10
3.25707E-06,0.214696428571428,2.4881,3400,1.95683E-10
3.52318E-06,0.223282857142858,2.39950714285714,3400,2.20973E-10
3.79974E-06,0.231867857142858,2.30428571428571,3400,2.61556E-10
4.08675E-06,0.240451428571428,2.20207142857143,3400,3.20499E-10
4.3842E-06,0.249034285714286,2.09227857142857,3400,4.02058E-10
4.6921E-06,0.257615,1.9741,3400,5.12497E-10
5.01045E-06,0.266194285714286,1.84632142857143,3400,6.61613E-10
5.33925E-06,0.274772857142858,1.7072,3400,8.65829E-10
5.67849E-06,0.28335,1.55407857142857,3400,1.1552E-09
6.02817E-06,0.291925,1.38272857142857,3400,1.59181E-09
6.38831E-06,0.300499285714286,1.18566428571429,3400,2.32988E-09
6.75888E-06,0.309072142857142,0.947442857142857,3400,3.89805E-09
7.13989E-06,0.317643571428572,0.623113571428571,3400,1.0133E-08
7.53129E-06,0.326212857142858,3.26466428571429E-09,3400,1.40772E-15
7.93323E-06,0.334781428571428,1.36213571428571E-12,3400,1.92982E-20
8.34561E-06,0.343348571428572,5.42205E-14,3400,1.92359E-22
8.76844E-06,0.351915,2.82257142857143E-14,3400,4.084E-22
9.20171E-06,0.360480714285714,2.2155E-14,3400,7.53782E-23
9.64543E-06,0.369045,1.91828571428571E-14,3400,2.61063E-23
1.00996E-05,0.377608571428572,1.43579285714286E-14,3400,2.10636E-22
1.05642E-05,0.386171428571428,4.4511E-14,3400,9.89793E-23
1.10393E-05,0.394732857142858,4.93804285714286E-14,3400,3.07737E-23
1.15248E-05,0.403294285714286,2.59555E-14,3400,1.52356E-22
1.20207E-05,0.411854285714286,3.70432142857143E-14,3400,9.41654E-23
1.25271E-05,0.420414285714286,2.62677857142857E-14,3400,1.13622E-22
1.30439E-05,0.428972857142858,2.54147857142857E-14,3400,3.08268E-24
1.35712E-05,0.437531428571428,3.07749285714286E-14,3400,6.3598E-23
1.41089E-05,0.446089285714286,2.81025714285714E-14,3400,9.74084E-23
1.4657E-05,0.454646428571428,2.38252142857143E-14,3400,1.24152E-22
1.52156E-05,0.463202857142858,3.37242857142857E-14,3400,1.34099E-22
1.57847E-05,0.471759285714286,2.64796428571429E-14,3400,7.52455E-23
1.63641E-05,0.480315,2.51647857142857E-14,3400,4.40791E-23
1.69541E-05,0.488870714285714,2.82522142857143E-14,3400,2.49851E-22
1.75544E-05,0.497425714285714,2.3831E-14,3400,1.16551E-22
1.81652E-05,0.505980714285714,3.68532142857143E-14,3400,5.14323E-23
1.87865E-05,0.514535714285714,2.08516428571429E-14,3400,1.90244E-22
1.94181E-05,0.52309,2.61008571428571E-14,3400,6.23211E-23
2.00603E-05,0.531645,2.26878571428571E-14,3400,4.08868E-23
2.07128E-05,0.540199285714286,2.30683571428571E-14,3400,1.97173E-22
2.13758E-05,0.548753571428572,3.21021428571429E-14,3400,2.59052E-22
2.20492E-05,0.557308571428572,1.69535E-14,3400,2.82372E-22
2.27331E-05,0.565862857142856,2.30312857142857E-14,3400,4.31725E-22
2.34274E-05,0.574417857142856,3.05039285714286E-14,3400,3.63232E-22
2.41322E-05,0.582972142857142,2.30881428571429E-14,3400,2.87885E-22
2.48473E-05,0.591527142857142,2.74735E-14,3400,5.83411E-22
2.5573E-05,0.600082857142856,2.01763571428571E-14,3400,6.55083E-22
2.6309E-05,0.608638571428572,2.71656428571429E-14,3400,1.56079E-23
2.70555E-05,0.617194285714286,1.97565E-14,3400,2.84462E-22
2.78124E-05,0.625750714285714,2.28719285714286E-14,3400,9.58769E-22
2.85798E-05,0.634307857142858,2.32196428571429E-14,3400,1.10712E-21
2.93576E-05,0.642865,1.94447857142857E-14,3400,4.07957E-20
3.01458E-05,0.651422857142858,2.47264285714286E-14,3400,1.82693E-21
3.09445E-05,0.659981428571428,2.03972857142857E-14,3400,7.96014E-22
3.17536E-05,0.668540714285714,2.43757142857143E-14,3400,6.48347E-22
3.25731E-05,0.6771,1.67759285714286E-14,3400,6.9379E-22
3.34031E-05,0.685660714285714,1.89336428571429E-14,3400,3.07556E-22
3.42434E-05,0.694221428571428,2.28702142857143E-14,3400,2.87765E-23
3.50943E-05,0.702783571428572,2.24943571428571E-14,3400,1.78356E-22
3.59555E-05,0.711345714285714,1.73182857142857E-14,3400,5.34863E-22
3.68272E-05,0.719907142857142,2.10499285714286E-14,3400,2.35851E-22
3.77093E-05,0.728471428571428,2.03342142857143E-14,3400,2.40496E-22
3.86019E-05,0.737035714285714,1.92705714285714E-14,3400,1.17704E-23
3.95049E-05,0.745607142857142,2.0418E-14,3400,2.07334E-22
4.04183E-05,0.754171428571428,1.73057857142857E-14,3400,7.05821E-23
4.13421E-05,0.762742857142856,1.88365E-14,3400,7.99156E-23
4.22764E-05,0.771307142857142,1.91652857142857E-14,3400,1.48597E-22
4.32211E-05,0.779878571428572,1.83931428571429E-14,3400,1.07143E-22
4.41762E-05,0.78845,2.02812857142857E-14,3400,2.18694E-22
4.51417E-05,0.797021428571428,1.77594285714286E-14,3400,1.94914E-22
4.61177E-05,0.8056,1.84470714285714E-14,3400,1.19395E-22
4.71041E-05,0.814171428571428,1.90457142857143E-14,3400,1.1503E-23
4.8101E-05,0.82275,1.66648571428571E-14,3400,7.92939E-23
4.91082E-05,0.831328571428572,1.97241428571429E-14,3400,4.64825E-23
5.01259E-05,0.839907142857142,1.88987857142857E-14,3400,1.17445E-22
5.1154E-05,0.848485714285714,1.76227142857143E-14,3400,1.02046E-22
5.21925E-05,0.857064285714286,1.84233571428571E-14,3400,4.26597E-23
5.32415E-05,0.86565,1.75202142857143E-14,3400,1.3938E-22
5.43009E-05,0.874235714285714,1.65817857142857E-14,3400,1.34787E-23
5.53707E-05,0.882821428571428,1.91607857142857E-14,3400,2.43854E-23
5.64509E-05,0.891407142857142,1.72960714285714E-14,3400,1.79474E-23
5.75416E-05,0.899992857142856,1.6807E-14,3400,2.7047E-24
5.86426E-05,0.908585714285714,2.01984285714286E-14,3400,5.65547E-23
5.97541E-05,0.917178571428572,1.65652857142857E-14,3400,1.45717E-22
6.08761E-05,0.925771428571428,1.81723571428571E-14,3400,1.23327E-23
6.20084E-05,0.934364285714286,2.04974285714286E-14,3400,1.32918E-22
|,0.942964285714286,1.40332857142857E-14,3400,6.3398E-23
6.43043E-05,0.951557142857142,1.47280714285714E-14,3400,2.21402E-23
6.5468E-05,0.960157142857142,1.70542857142857E-14,3400,3.9285E-24
6.6642E-05,0.968757142857142,1.63491428571429E-14,3400,1.07156E-22
6.78264E-05,0.977364285714286,1.73426428571429E-14,3400,3.50373E-23
6.90213E-05,0.985964285714286,1.88556428571429E-14,3400,9.70325E-23
7.02266E-05,0.994571428571428,1.85396428571429E-14,3400,6.79064E-23
7.14423E-05,1.00317857142857,1.62395E-14,3400,6.30148E-23


==> Data/ArcLengthWrinkling/Wrinkling_r5_adaptive_R025_C010.csv <==
Unorm,Eps,Ampl,DoFs,Error
8.35798E-10,0.003443,7.13957142857143E-17,3400,3.17712E-24
3.34322E-09,0.00688605,1.15539285714286E-16,3400,1.69438E-24
7.5223E-09,0.010329142857142,5.41177857142857E-16,3400,7.2745E-24
1.33731E-08,0.013772214285714,4.79472142857143E-15,3400,4.66687E-24
2.08956E-08,0.017215357142858,9.92214285714286E-14,3400,1.21941E-23
3.00899E-08,0.0206585,9.11614285714286E-14,3400,4.24039E-23
4.09559E-08,0.024101571428572,5.23958571428571E-13,3400,1.11407E-21
4.60923E-08,0.025568214285714,0.112660714285714,3400,1.11407E-21
8.23133E-08,0.034158071428572,1.46325,3400,6.84834E-11
1.29007E-07,0.0427565,1.9632,3400,1.22414E-11
1.99003E-07,0.053100857142858,2.33780714285714,2515,1.28872E-09
2.83091E-07,0.063330928571428,2.58737142857143,2640,3.50295E-10
3.80026E-07,0.073375,2.75077142857143,2755,3.56859E-10
4.8796E-07,0.083142857142858,2.86148571428571,3105,2.94982E-10
6.07859E-07,0.092795714285714,2.94057857142857,3315,2.79185E-10
7.36751E-07,0.102160714285714,2.98972857142857,3732,1.84574E-10
8.778E-07,0.11151,3.01462142857143,3970,1.11869E-10
1.03074E-06,0.120832142857142,3.02147857142857,4153,4.65966E-11
1.22813E-06,0.13189,3.00895714285714,3568,1.75366E-11
1.47243E-06,0.144407142857144,2.97565714285714,2762,5.02006E-11
1.74406E-06,0.157154285714286,2.92399285714286,2413,9.3055E-11
2.0641E-06,0.170953571428572,2.84817142857143,1981,6.52115E-11
2.43339E-06,0.185593571428572,2.74013571428571,1963,7.67455E-11
2.86386E-06,0.201335,2.62188571428571,1786,4.66732E-11
3.32938E-06,0.21706,2.46475714285714,1459,4.34898E-11
3.8751E-06,0.234137857142858,2.26275714285714,1376,1.37272E-10
4.43549E-06,0.250468571428572,2.05725,1560,2.81794E-10
4.96729E-06,0.265031428571428,1.84741428571429,1877,5.00733E-10
5.47485E-06,0.278216428571428,1.62949285714286,2304,8.34342E-10
5.91665E-06,0.289217857142858,1.43898571428571,3111,1.4462E-09
6.31945E-06,0.298879285714286,1.22533571428571,4157,2.15213E-09
6.66987E-06,0.307035714285714,1.00958571428571,5627,3.36973E-09
6.98458E-06,0.314179285714286,0.775235714285714,7745,5.0694E-09
7.26834E-06,0.320482857142858,0.478160714285714,10327,8.21905E-09
7.54939E-06,0.326602857142858,2.02125E-13,11305,1.32769E-20
7.9519E-06,0.335173571428572,9.72771428571428E-15,3400,1.45934E-22
8.36476E-06,0.343741428571428,1.41912857142857E-13,3400,1.08911E-21
8.78807E-06,0.352307857142858,2.56230714285714E-14,3400,1.36712E-23
9.22182E-06,0.360872857142858,4.81887142857143E-14,3400,2.46695E-22
9.66602E-06,0.369437857142858,2.57605714285714E-14,3400,1.02752E-22
1.01207E-05,0.378000714285714,4.4919E-14,3400,1.08971E-22
1.05857E-05,0.386563571428572,2.2908E-14,3400,3.13098E-23
1.10613E-05,0.395125714285714,2.38774285714286E-14,3400,2.89792E-23
1.15473E-05,0.403686428571428,2.67339285714286E-14,3400,9.00078E-23
1.20437E-05,0.412246428571428,2.75798571428571E-14,3400,5.42389E-23
1.25505E-05,0.420806428571428,2.84238571428571E-14,3400,1.04361E-22
1.30678E-05,0.429365,3.54182142857143E-14,3400,7.76418E-23
1.35956E-05,0.437923571428572,1.69487142857143E-14,3400,7.15426E-23
1.41338E-05,0.446481428571428,1.45715E-14,3400,5.84569E-23
1.46824E-05,0.455038571428572,1.84511428571429E-14,3400,7.82503E-23
1.52415E-05,0.463595,1.50791428571429E-14,3400,2.2367E-23
1.5811E-05,0.472151428571428,1.12546428571429E-14,3400,4.88648E-23
1.63909E-05,0.480707142857142,2.50948571428571E-14,3400,8.05371E-23
1.69813E-05,0.489262857142858,1.68909285714286E-14,3400,5.165E-24
1.75822E-05,0.497817857142856,1.22212857142857E-14,3400,4.45495E-23
1.81935E-05,0.506372857142858,2.21088571428571E-14,3400,7.65024E-23
1.88152E-05,0.514927857142856,1.41005E-14,3400,1.53778E-22
1.94473E-05,0.523482142857142,1.73665E-14,3400,1.34074E-22
2.00899E-05,0.532037142857142,1.29541428571429E-14,3400,4.10233E-23
2.0743E-05,0.540591428571428,1.42765E-14,3400,2.11211E-22
2.14064E-05,0.549145714285714,1.32243571428571E-14,3400,7.62601E-23
2.20803E-05,0.5577,9.42885714285714E-15,3400,1.6177E-22
2.27647E-05,0.566255,1.92688571428571E-14,3400,1.37617E-22
2.34595E-05,0.574809285714286,1.43816428571429E-14,3400,4.86556E-24
2.41647E-05,0.583364285714286,1.41403571428571E-14,3400,2.26825E-22
2.48804E-05,0.591919285714286,1.70923571428571E-14,3400,2.50634E-23
2.56065E-05,0.600475,1.49715714285714E-14,3400,7.7904E-23
2.6343E-05,0.609030714285714,1.32101428571429E-14,3400,2.36097E-23
2.709E-05,0.617586428571428,1.7153E-14,3400,3.16564E-23
2.78474E-05,0.626142857142858,1.83495E-14,3400,5.47835E-22
2.86152E-05,0.6347,1.39172142857143E-14,3400,1.92965E-21
2.93935E-05,0.643257142857142,1.82655714285714E-14,3400,2.98795E-20
3.01822E-05,0.651815,1.3198E-14,3400,1.99188E-21
3.09813E-05,0.660373571428572,1.92672142857143E-14,3400,3.99704E-23
3.17909E-05,0.668932857142858,1.47213571428571E-14,3400,1.66626E-23
3.26109E-05,0.677492142857142,1.87039285714286E-14,3400,7.81595E-22
3.34413E-05,0.686052857142856,1.37025714285714E-14,3400,2.86853E-23
3.42822E-05,0.694613571428572,1.27300714285714E-14,3400,3.08983E-22
3.51335E-05,0.703175714285714,1.56611428571429E-14,3400,2.30521E-22
3.59952E-05,0.711738571428572,1.739E-14,3400,1.69523E-23
3.68674E-05,0.7203,1.20265E-14,3400,3.61909E-24
3.775E-05,0.728864285714286,1.52866428571429E-14,3400,2.91089E-22
3.8643E-05,0.737428571428572,1.66659285714286E-14,3400,1.46201E-22
3.95465E-05,0.746,1.46708571428571E-14,3400,1.61579E-22
4.04604E-05,0.754564285714286,1.50033571428571E-14,3400,8.16638E-23
4.13847E-05,0.763135714285714,1.66225714285714E-14,3400,2.36605E-23
4.23194E-05,0.7717,1.50720714285714E-14,3400,1.43569E-22
4.32646E-05,0.780271428571428,1.69634285714286E-14,3400,3.68709E-23
4.42202E-05,0.788842857142858,1.69737142857143E-14,3400,3.55965E-23
4.51862E-05,0.797414285714286,1.28766428571429E-14,3400,3.30948E-23
4.61627E-05,0.805992857142858,1.24897857142857E-14,3400,7.84315E-23
4.71496E-05,0.814564285714286,1.53152857142857E-14,3400,1.17734E-22
4.81469E-05,0.823142857142858,1.27307142857143E-14,3400,6.32752E-23
4.91546E-05,0.831721428571428,1.34327142857143E-14,3400,7.77726E-23
5.01728E-05,0.8403,1.47227857142857E-14,3400,1.84974E-23
5.12014E-05,0.848878571428572,1.73012142857143E-14,3400,6.89653E-23
5.22404E-05,0.857457142857142,1.64292857142857E-14,3400,9.81926E-23
5.32898E-05,0.866042857142858,1.55162142857143E-14,3400,1.53834E-23
5.43497E-05,0.874628571428572,1.48742857142857E-14,3400,2.63973E-23
5.542E-05,0.883214285714286,1.66830714285714E-14,3400,1.24241E-22
5.65007E-05,0.8918,1.3794E-14,3400,1.66874E-22
5.75918E-05,0.900385714285714,1.29900714285714E-14,3400,4.00777E-23
5.86933E-05,0.908978571428572,1.44144285714286E-14,3400,7.19903E-23
5.98053E-05,0.917571428571428,1.42912857142857E-14,3400,5.08464E-24
6.09277E-05,0.926164285714286,1.50626428571429E-14,3400,7.36972E-23
6.20605E-05,0.934757142857142,1.66807857142857E-14,3400,1.09243E-22
6.32038E-05,0.943357142857142,1.43756428571429E-14,3400,2.80502E-23
6.43574E-05,0.95195,1.47677142857143E-14,3400,1.44357E-23
6.55215E-05,0.96055,1.69884285714286E-14,3400,2.86721E-23
6.6696E-05,0.96915,1.56575714285714E-14,3400,2.81956E-23
6.78809E-05,0.977757142857142,1.38235714285714E-14,3400,7.31978E-23
6.90763E-05,0.986357142857142,1.50576428571429E-14,3400,1.15793E-22
7.0282E-05,0.994964285714286,1.27518571428571E-14,3400,1.11649E-23
7.14982E-05,1.00357142857143,1.41312857142857E-14,3400,1.62539E-23


==> Data/ArcLengthWrinkling/Wrinkling_r5_adaptive_R050_C0005.csv <==
Unorm,Eps,Ampl,DoFs,Error
8.35798E-10,0.003443,7.08857142857143E-17,3400,2.25842E-24
3.34322E-09,0.00688605,9.28564285714285E-17,3400,1.67607E-24
7.5223E-09,0.010329142857143,3.80704285714286E-16,3400,4.34075E-24
1.33731E-08,0.013772214285714,3.21416428571429E-15,3400,8.82108E-24
2.08956E-08,0.017215357142857,6.66522857142857E-14,3400,4.24633E-24
3.00899E-08,0.0206585,1.87092142857143E-13,3400,5.48803E-23
4.09559E-08,0.024101571428572,3.03362142857143E-14,3400,8.33417E-23
4.60923E-08,0.025568214285714,0.112660714285714,3400,8.33417E-23
7.4226E-08,0.032438,1.32274285714286,3400,8.81207E-11
1.09072E-07,0.039316285714286,1.79194285714286,3400,3.18434E-11
1.64969E-07,0.048348642857143,2.18781428571429,2046,7.93136E-10
2.31842E-07,0.057313357142857,2.45120714285714,2109,4.09533E-10
3.06356E-07,0.065881857142857,2.63388571428571,2283,5.17786E-10
3.91035E-07,0.074430714285714,2.76111428571429,2353,2.49971E-10
4.81062E-07,0.082554285714286,2.85253571428571,2561,3.09102E-10
5.77505E-07,0.090450714285714,2.92516428571429,2785,2.88947E-10
6.78837E-07,0.098064285714286,2.97263571428571,2956,3.03616E-10
7.84439E-07,0.105415,3.00167857142857,3229,2.34059E-10
8.97612E-07,0.112761428571429,3.01765,3332,1.76107E-10
1.0183E-06,0.120101428571429,3.02260714285714,3422,1.29147E-10
1.14636E-06,0.127427142857143,3.01821428571429,3530,8.39284E-11
1.30464E-06,0.135936428571429,3.00367857142857,2949,4.86633E-11
1.47352E-06,0.144462857142857,2.98124285714286,2757,5.33139E-11
1.65074E-06,0.152898571428571,2.94801428571429,2869,1.22263E-10
1.83784E-06,0.161326428571429,2.9094,2974,7.74213E-11
2.04417E-06,0.170133571428571,2.86452142857143,3053,1.32519E-11
2.26235E-06,0.178975,2.80703571428571,2757,4.58327E-11
2.49078E-06,0.187784285714286,2.74002857142857,2759,9.0047E-11
2.73479E-06,0.196757857142857,2.67214285714286,2706,2.15471E-11
2.98656E-06,0.205605,2.59460714285714,2747,1.97443E-11
3.24724E-06,0.214379285714286,2.50493571428571,2741,1.56711E-10
3.51804E-06,0.223128571428571,2.41811428571429,2908,8.22537E-11
3.8061E-06,0.232067857142857,2.32089285714286,2854,2.03338E-11
4.10152E-06,0.240892142857143,2.21504285714286,2933,3.42915E-11
4.40601E-06,0.249658571428571,2.09850714285714,2899,1.73975E-10
4.72072E-06,0.258405,1.9795,3104,1.29073E-10
5.045E-06,0.267115714285714,1.84962142857143,3316,2.49541E-11
5.3785E-06,0.275785714285714,1.70722142857143,3499,4.34434E-11
5.72646E-06,0.284548571428571,1.54752857142857,3603,1.8099E-10
6.08418E-06,0.293282857142857,1.37051428571429,3744,8.78384E-11
6.45548E-06,0.302079285714286,1.1625,3938,2.65817E-10
6.81775E-06,0.31042,0.923357142857143,4699,2.37081E-10
7.16235E-06,0.318149285714286,0.623437857142857,6337,5.30173E-10
7.48813E-06,0.325286428571429,8.3105E-13,8571,2.12228E-19
7.82454E-06,0.332493571428571,2.64339285714286E-13,7717,1.64625E-22
8.15109E-06,0.339335,2.64179285714286E-14,3400,1.244E-22
8.4846E-06,0.346188571428571,2.30740714285714E-14,3400,4.55865E-22
8.8248E-06,0.353041428571428,4.06336428571429E-14,3400,2.50486E-22
9.17168E-06,0.359893571428571,1.42662857142857E-14,3400,1.51615E-22
9.52525E-06,0.366745,6.85948571428571E-14,3400,2.77833E-24
9.8855E-06,0.373596428571428,6.67242857142857E-14,3400,2.62006E-22
1.02524E-05,0.380447142857143,4.37984285714286E-14,3400,1.3883E-22
1.06261E-05,0.387297142857143,4.87185E-14,3400,7.9862E-23
1.10064E-05,0.394146428571429,2.86974285714286E-14,3400,1.02259E-22
1.13934E-05,0.400995,3.76705714285714E-14,3400,3.47849E-23
1.1787E-05,0.407843571428571,2.07316428571429E-14,3400,2.19852E-22
1.21874E-05,0.414691428571429,3.05187857142857E-14,3400,1.1774E-22
1.25944E-05,0.421539285714286,2.39666428571429E-14,3400,3.36803E-23
1.30081E-05,0.428386428571428,3.01014285714286E-14,3400,6.29831E-23
1.34286E-05,0.435232857142857,3.29351428571429E-14,3400,8.10506E-24
1.38556E-05,0.442079285714286,2.19022857142857E-14,3400,2.42795E-23
1.42894E-05,0.448925714285714,1.533E-14,3400,8.165E-25
1.47299E-05,0.455771428571429,1.44950714285714E-14,3400,1.28934E-22
1.5177E-05,0.462616428571429,2.75607857142857E-14,3400,6.72064E-23
1.56308E-05,0.469461428571429,1.80508571428571E-14,3400,3.88379E-23
1.60913E-05,0.476306428571429,1.67287857142857E-14,3400,2.73686E-23
1.65585E-05,0.483150714285714,1.81597142857143E-14,3400,1.13426E-22
1.70324E-05,0.489995,2.5606E-14,3400,6.2645E-23
1.75129E-05,0.496839285714286,1.76278571428571E-14,3400,3.00402E-23
1.80002E-05,0.503683571428571,2.26605714285714E-14,3400,6.21392E-24
1.84941E-05,0.510527142857143,2.05045714285714E-14,3400,1.28095E-22
1.89947E-05,0.517371428571428,1.14283571428571E-14,3400,6.9866E-24
1.9502E-05,0.524215,1.9194E-14,3400,5.73307E-23
2.00159E-05,0.531058571428571,2.25003571428571E-14,3400,1.04855E-22
2.05365E-05,0.537902142857143,2.17281428571429E-14,3400,1.97651E-22
2.10639E-05,0.544745714285714,1.70137857142857E-14,3400,1.62946E-22
2.15979E-05,0.551589285714286,2.24830714285714E-14,3400,1.07345E-22
2.21385E-05,0.558432857142857,1.69116428571429E-14,3400,2.50304E-22
2.26859E-05,0.565276428571428,2.11257142857143E-14,3400,3.69796E-22
2.32399E-05,0.57212,1.83312142857143E-14,3400,2.76724E-22
2.38007E-05,0.578964285714286,1.7088E-14,3400,2.73582E-22
2.43681E-05,0.585807857142857,2.17799285714286E-14,3400,1.5882E-22
2.49421E-05,0.592652142857143,2.07755E-14,3400,1.19453E-22
2.55229E-05,0.599496428571428,1.62972857142857E-14,3400,8.78851E-23
2.61103E-05,0.606340714285714,2.18609285714286E-14,3400,2.64778E-22
2.67044E-05,0.613185714285714,1.69417857142857E-14,3400,1.01763E-21
2.73052E-05,0.620030714285714,1.86178571428571E-14,3400,5.69338E-23
2.79127E-05,0.626875714285714,2.32347142857143E-14,3400,6.4277E-23
2.85269E-05,0.633721428571428,2.18947857142857E-14,3400,5.86322E-23
2.91477E-05,0.640567142857143,1.8275E-14,3400,6.76948E-21
2.97752E-05,0.647412857142857,1.44317857142857E-14,3400,9.27487E-22
3.04094E-05,0.65426,1.71658571428571E-14,3400,8.56348E-24
3.10502E-05,0.661106428571428,1.77677142857143E-14,3400,1.8012E-21
3.16978E-05,0.667953571428571,2.13002857142857E-14,3400,5.66912E-22
3.2352E-05,0.674801428571428,2.04290714285714E-14,3400,9.87446E-22
3.30129E-05,0.681649285714286,1.58345714285714E-14,3400,7.74158E-22
3.36805E-05,0.688497857142857,1.89377857142857E-14,3400,1.99439E-22
3.43547E-05,0.695347142857143,1.88808571428571E-14,3400,2.84161E-22
3.50356E-05,0.702196428571429,2.10714285714286E-14,3400,1.37418E-22
3.57232E-05,0.709046428571428,1.6855E-14,3400,4.22131E-22
3.64175E-05,0.7159,1.78397857142857E-14,3400,9.43968E-24
3.71184E-05,0.72275,1.93148571428571E-14,3400,1.48467E-22
3.78261E-05,0.7296,1.69478571428571E-14,3400,2.49307E-22


==> Data/ArcLengthWrinkling/Wrinkling_r5_adaptive_R050_C010.csv <==
Unorm,Eps,Ampl,DoFs,Error
8.35798E-10,0.003443,9.83132E-21,3400,8.99269E-43
3.34322E-09,0.00688605,2.25983E-20,3400,1.34661E-42
7.5223E-09,0.010329142857143,8.99468E-20,3400,2.06374E-42
1.33731E-08,0.013772214285714,7.52341E-19,3400,5.39813E-42
2.08956E-08,0.017215357142857,1.5562E-17,3400,8.34472E-40
3.00899E-08,0.0206585,7.39461E-18,3400,1.20847E-38
4.09559E-08,0.024101571428572,7.09679E-17,3400,2.12185E-36
4.60923E-08,0.025568214285714,1.57725E-05,3400,2.12185E-36
8.23133E-08,0.034158071428572,0.000204855,3400,1.00654E-13
1.77143E-07,0.050098642857143,0.000303105,960,4.07246E-11
3.64413E-07,0.071837857142857,0.000372118,704,5.30966E-11
4.93275E-07,0.083574285714286,0.000392316,756,2.33393E-11
6.39761E-07,0.095175,0.000406111,842,1.3803E-11
8.0254E-07,0.106597142857143,0.000402102,825,3.57786E-11
9.80733E-07,0.117832142857143,0.000404916,997,1.22054E-11
1.15401E-06,0.127816428571429,0.000418511,1119,1.26008E-12
1.3296E-06,0.137202142857143,0.000420637,1236,5.71677E-11
1.54196E-06,0.147739285714286,0.000405451,1057,1.56985E-11
1.78995E-06,0.159168571428571,0.000375337,873,3.92369E-11
2.05597E-06,0.170577142857143,0.000383899,884,4.75826E-12
2.3172E-06,0.181086428571429,0.000383967,1013,9.59432E-12
2.59534E-06,0.191629285714286,0.000358774,990,1.33838E-11
2.90329E-06,0.202680714285714,0.00034672,939,2.94084E-11
3.23573E-06,0.21394,0.00033868,952,6.10771E-12
3.5598E-06,0.224422857142857,0.000331587,928,4.41438E-11
3.87913E-06,0.234271428571429,0.000318932,986,1.18481E-12
4.19828E-06,0.24371,0.000264251,906,3.29119E-11
4.53758E-06,0.253342857142857,0.000252178,935,4.44973E-11
4.85608E-06,0.262051428571429,0.000265041,1637,1.86768E-12
5.17799E-06,0.270592857142857,0.000245958,1459,2.47854E-11
5.49587E-06,0.278769285714286,0.000229807,1499,1.85222E-12
5.79931E-06,0.286348571428571,0.000209498,1652,3.55118E-11
6.10974E-06,0.293894285714286,0.000188282,1744,5.0666E-12
6.38833E-06,0.300506428571429,0.000167032,2897,8.46372E-12
6.62657E-06,0.306046428571428,0.000146996,4218,9.71685E-12
6.88227E-06,0.311883571428571,0.000121782,3846,9.45436E-12
7.1539E-06,0.317962142857143,8.79085E-05,3720,2.10942E-11
7.33593E-06,0.321972142857143,5.56392E-05,9027,1.89288E-11
7.52055E-06,0.325987857142857,7.07157E-16,9202,2.24361E-31
7.71977E-06,0.330258571428571,3.79809E-18,3400,1.4755E-33
7.9219E-06,0.334542857142857,8.47869E-18,3400,4.02232E-36
8.12664E-06,0.338826428571428,8.98978E-18,3400,1.37263E-36
8.33399E-06,0.34311,7.17981E-18,3400,9.91082E-37
8.54395E-06,0.347393571428571,2.76227E-18,3400,1.0989E-37
8.75653E-06,0.351676428571429,1.00596E-17,3400,2.17725E-37
8.97171E-06,0.355959285714286,2.07239E-18,3400,4.9539E-38
9.18951E-06,0.360242142857143,6.32895E-18,3400,1.18564E-37
9.40992E-06,0.364524285714286,6.80437E-18,3400,5.20383E-38
9.63294E-06,0.368806428571428,9.7206E-18,3400,5.52745E-38
9.85857E-06,0.373088571428571,6.68461E-18,3400,8.42679E-39
1.00868E-05,0.37737,5.33228E-18,3400,6.43379E-39
1.03177E-05,0.381651428571429,6.92711E-18,3400,7.02039E-38
1.05511E-05,0.385932857142857,7.26924E-18,3400,5.27979E-38
1.07872E-05,0.390214285714286,6.05888E-18,3400,7.6621E-38
1.10259E-05,0.394495,2.54884E-18,3400,3.46038E-37
1.12672E-05,0.398775714285714,4.29821E-18,3400,6.85282E-39
1.15111E-05,0.403055714285714,6.40715E-18,3400,2.7636E-39
1.17576E-05,0.407336428571429,4.99735E-18,3400,5.16201E-39
1.20067E-05,0.411616428571428,4.67005E-18,3400,2.68572E-39
1.22585E-05,0.415896428571429,6.90069E-18,3400,3.77073E-37
1.25128E-05,0.420175714285714,5.30059E-18,3400,1.54429E-37
1.27698E-05,0.424455714285714,5.39596E-18,3400,1.85463E-37
1.30294E-05,0.428735,3.08742E-18,3400,1.61661E-37
1.32916E-05,0.433014285714286,3.26613E-18,3400,4.1716E-37
1.35564E-05,0.437292857142857,2.00669E-18,3400,2.45255E-38
1.38238E-05,0.441572142857143,6.0368E-18,3400,9.98309E-38
1.40938E-05,0.445850714285714,4.97665E-18,3400,5.18207E-38
1.43664E-05,0.450129285714286,4.92471E-18,3400,2.22542E-38
1.46416E-05,0.454407857142857,3.69937E-18,3400,2.2538E-38
1.49195E-05,0.458686428571428,5.5564E-18,3400,2.25113E-38
1.51999E-05,0.462965,3.75269E-18,3400,1.39767E-38
1.5483E-05,0.467242857142857,3.1348E-18,3400,3.15972E-38
1.57687E-05,0.471520714285714,2.64393E-18,3400,2.32265E-38
1.6057E-05,0.475799285714286,4.4092E-18,3400,1.91057E-37
1.63479E-05,0.480077142857143,2.80561E-18,3400,1.66979E-38
1.66414E-05,0.484355,5.14996E-18,3400,5.78172E-38
1.69375E-05,0.488632142857143,3.68054E-18,3400,3.57558E-39
1.72362E-05,0.49291,2.78411E-18,3400,5.7973E-37
1.75376E-05,0.497187857142857,4.7964E-18,3400,2.65579E-39
1.78415E-05,0.501465,2.99881E-18,3400,4.45478E-37
1.81481E-05,0.505742857142857,2.89553E-18,3400,7.6884E-37
1.84572E-05,0.51002,4.5199E-18,3400,4.25149E-40
1.8769E-05,0.514297142857143,3.21253E-18,3400,3.41885E-37
1.90834E-05,0.518575,4.31131E-18,3400,1.20277E-37
1.94004E-05,0.522852142857143,2.8987E-18,3400,2.59407E-37
1.972E-05,0.527129285714286,3.83184E-18,3400,1.63587E-39
2.00422E-05,0.531406428571428,3.33642E-18,3400,6.37756E-39
2.03671E-05,0.535683571428571,2.92442E-18,3400,3.33543E-37
2.06945E-05,0.539961428571429,3.53862E-18,3400,2.5562E-37
2.10245E-05,0.544238571428571,2.93701E-18,3400,7.32198E-40
2.13572E-05,0.548515714285714,3.40103E-18,3400,7.30264E-38
2.16925E-05,0.552792857142857,3.61112E-18,3400,8.84256E-37
2.20303E-05,0.55707,2.96073E-18,3400,1.03449E-36
2.23708E-05,0.561347142857143,3.51912E-18,3400,3.0612E-37
2.27139E-05,0.565625,3.50076E-18,3400,5.61525E-38
2.30596E-05,0.569902142857143,3.98743E-18,3400,4.33404E-37
2.34079E-05,0.574179285714286,2.35883E-18,3400,8.85383E-38
2.37589E-05,0.578457142857143,3.25489E-18,3400,6.05309E-38
2.41124E-05,0.582734285714286,3.04775E-18,3400,1.55768E-38
2.44685E-05,0.587011428571429,3.0091E-18,3400,6.3025E-37
2.48273E-05,0.591289285714286,3.5759E-18,3400,1.36293E-38
2.51886E-05,0.595567142857143,3.13831E-18,3400,4.22881E-39
2.55526E-05,0.599845,4.0616E-18,3400,5.48103E-36
2.59192E-05,0.604122142857143,2.45236E-18,3400,6.60844E-37
2.62884E-05,0.6084,3.69822E-18,3400,3.59489E-36
2.66602E-05,0.612678571428571,2.61958E-18,3400,7.15412E-36
2.70346E-05,0.616956428571428,3.99955E-18,3400,6.81134E-36
2.74116E-05,0.621234285714286,2.23507E-18,3400,1.61604E-35
2.77912E-05,0.625512857142857,2.7015E-18,3400,2.82507E-37
2.81734E-05,0.629791428571428,2.95724E-18,3400,1.03376E-35
2.85583E-05,0.634069285714286,2.21329E-18,3400,2.04407E-37
2.89457E-05,0.638347857142857,2.92362E-18,3400,6.90806E-35
2.93358E-05,0.642627142857143,3.27757E-18,3400,1.81769E-33
2.97285E-05,0.646905714285714,3.01663E-18,3400,2.71273E-35
3.01237E-05,0.651185,3.43689E-18,3400,2.78752E-37
3.05216E-05,0.655463571428571,2.97434E-18,3400,2.39194E-35
3.09221E-05,0.659742857142857,3.39334E-18,3400,3.06953E-36
3.13252E-05,0.664022857142857,3.02127E-18,3400,1.11583E-35
3.17309E-05,0.668302142857143,3.33092E-18,3400,2.95638E-36
3.21392E-05,0.672582142857143,2.7857E-18,3400,7.50065E-36
3.25501E-05,0.676861428571428,2.89935E-18,3400,7.51468E-37
3.29637E-05,0.681142142857143,2.58431E-18,3400,1.09046E-36
3.33798E-05,0.685422142857143,3.07662E-18,3400,2.85565E-36
3.37986E-05,0.689702857142857,2.50765E-18,3400,5.18051E-39
3.42199E-05,0.693982857142857,3.13318E-18,3400,3.3656E-37
3.46439E-05,0.698264285714286,2.41627E-18,3400,4.67745E-37
3.50704E-05,0.702545,2.62204E-18,3400,8.00083E-37
3.54996E-05,0.706826428571428,2.57168E-18,3400,3.99796E-37
3.59314E-05,0.711107857142857,2.80753E-18,3400,4.02045E-37
3.63658E-05,0.715385714285714,2.63211E-18,3400,6.59339E-38
3.68028E-05,0.719671428571429,2.10345E-18,3400,1.16198E-38
3.72424E-05,0.72395,2.67226E-18,3400,1.53595E-37
3.76846E-05,0.728235714285714,2.56916E-18,3400,1.14717E-39
3.81295E-05,0.732521428571428,2.52591E-18,3400,1.73715E-37
3.85769E-05,0.7368,2.4972E-18,3400,1.8225E-37
3.90269E-05,0.741085714285714,2.58538E-18,3400,1.04942E-39
3.94796E-05,0.745364285714286,2.2559E-18,3400,4.68522E-37
3.99348E-05,0.74965,2.55041E-18,3400,4.50244E-39
4.03927E-05,0.753935714285714,2.90823E-18,3400,4.44615E-38
4.08532E-05,0.758221428571429,2.4352E-18,3400,8.94921E-38
4.13162E-05,0.7625,2.64558E-18,3400,9.20577E-38
4.17819E-05,0.766785714285714,2.40177E-18,3400,4.40904E-38
4.22502E-05,0.771071428571428,2.95014E-18,3400,2.41168E-37
4.27211E-05,0.775357142857143,2.29475E-18,3400,8.93359E-38
4.31946E-05,0.779642857142857,2.37368E-18,3400,6.87828E-38
4.36707E-05,0.783928571428571,2.18319E-18,3400,1.01537E-37
4.41495E-05,0.788214285714286,2.53176E-18,3400,1.1252E-37
4.46308E-05,0.7925,2.28699E-18,3400,7.55415E-38
4.51147E-05,0.796785714285714,2.33269E-18,3400,6.24889E-38
4.56013E-05,0.801071428571428,2.57879E-18,3400,4.06822E-38
4.60904E-05,0.805357142857143,2.45001E-18,3400,2.38384E-38
4.65822E-05,0.80965,2.36692E-18,3400,9.74373E-38
4.70765E-05,0.813935714285714,2.22811E-18,3400,4.00323E-39
4.75735E-05,0.818221428571428,2.53133E-18,3400,2.626E-38
4.80731E-05,0.822507142857143,2.22041E-18,3400,6.13595E-38
4.85752E-05,0.8268,2.51788E-18,3400,3.29322E-38
4.908E-05,0.831085714285714,2.0223E-18,3400,3.46855E-38
4.95874E-05,0.835378571428571,2.26383E-18,3400,5.10026E-38
5.00974E-05,0.839664285714285,2.4292E-18,3400,8.72736E-38
5.061E-05,0.843957142857143,2.21048E-18,3400,3.20986E-38
5.11252E-05,0.84825,2.6017E-18,3400,2.79166E-38
5.16431E-05,0.852535714285714,2.3407E-18,3400,2.12332E-38
5.21635E-05,0.856828571428571,2.29259E-18,3400,2.40992E-38
5.26865E-05,0.861121428571428,2.16923E-18,3400,1.24067E-38
5.32122E-05,0.865414285714286,2.31284E-18,3400,4.40159E-38
5.37404E-05,0.8697,2.34598E-18,3400,1.11261E-38
5.42712E-05,0.873992857142857,1.75017E-18,3400,2.45988E-38
5.48047E-05,0.878285714285714,2.2072E-18,3400,1.03421E-38
5.53408E-05,0.882578571428571,2.7198E-18,3400,1.98542E-38
5.58794E-05,0.886871428571428,2.22056E-18,3400,3.36566E-38
5.64207E-05,0.891164285714286,2.21132E-18,3400,4.10077E-38
5.69646E-05,0.895464285714286,2.17658E-18,3400,1.48573E-38
5.75111E-05,0.899757142857143,2.54811E-18,3400,1.26778E-38
5.80602E-05,0.90405,2.17324E-18,3400,1.0385E-38
5.86119E-05,0.908342857142857,2.2559E-18,3400,2.46763E-38
5.91662E-05,0.912642857142857,2.14304E-18,3400,2.00234E-38
5.97231E-05,0.916935714285714,1.98979E-18,3400,2.27074E-38
6.02826E-05,0.921235714285714,2.4775E-18,3400,2.51748E-38
6.08447E-05,0.925528571428571,2.27564E-18,3400,1.51415E-38
6.14094E-05,0.929828571428571,2.26512E-18,3400,3.65747E-39
6.19767E-05,0.934128571428571,2.34385E-18,3400,1.72491E-38
6.25467E-05,0.938421428571428,2.1E-18,3400,1.39652E-38
6.31192E-05,0.942721428571428,2.12449E-18,3400,3.55862E-40
6.36944E-05,0.947021428571428,2.58106E-18,3400,1.19594E-38
6.42721E-05,0.951321428571428,1.98324E-18,3400,1.764E-38
6.48525E-05,0.955621428571428,2.10333E-18,3400,6.5372E-39
6.54354E-05,0.959921428571428,2.19601E-18,3400,1.48622E-38
6.6021E-05,0.964221428571428,2.39196E-18,3400,1.63329E-38
6.66092E-05,0.968521428571428,2.1833E-18,3400,6.00968E-39
6.71999E-05,0.972821428571428,2.47994E-18,3400,9.83508E-39
6.77933E-05,0.977121428571429,2.53436E-18,3400,4.03055E-39
6.83893E-05,0.981421428571428,1.89219E-18,3400,3.81879E-39
6.89879E-05,0.985728571428571,2.32527E-18,3400,7.6621E-39
6.95891E-05,0.990028571428571,2.33871E-18,3400,7.54314E-39
7.01929E-05,0.994335714285714,2.34217E-18,3400,4.63914E-39
7.07993E-05,0.998635714285714,2.34487E-18,3400,1.9169E-38
7.14083E-05,1.00294285714286,2.13693E-18,3400,1.51159E-38


==> Data/ArcLengthWrinkling/Wrinkling_r5_adaptive_R050_C015.csv <==
Unorm,Eps,Ampl,DoFs,Error
8.35798E-10,0.003443,7.00927142857143E-17,3400,1.92204E-24
3.34322E-09,0.00688605,1.48637142857143E-16,3400,1.35053E-24
7.5223E-09,0.010329142857143,6.96429285714286E-16,3400,4.81077E-24
1.33731E-08,0.013772214285714,5.63608571428571E-15,3400,5.70947E-24
2.08956E-08,0.017215357142857,1.17263571428571E-13,3400,2.35973E-24
3.00899E-08,0.0206585,1.78919285714286E-13,3400,4.72735E-23
4.09559E-08,0.024101571428572,2.5132E-13,3400,1.78945E-22
4.60923E-08,0.025568214285714,0.112660714285714,3400,1.78945E-22
8.23133E-08,0.034158071428572,1.46325,3400,6.84834E-11
1.29007E-07,0.042756571428572,1.9632,3400,1.22414E-11
1.8099E-07,0.050641142857143,2.26806428571429,4595,5.68573E-11
2.40921E-07,0.058425214285714,2.4835,4984,7.58847E-11
3.08995E-07,0.066164785714286,2.64301428571429,5234,6.73227E-11
3.85005E-07,0.073854285714286,2.76051428571429,5476,4.78564E-11
4.68609E-07,0.081478571428572,2.84718571428571,5847,2.56887E-11
5.59844E-07,0.089056428571429,2.91535714285714,6171,1.04298E-11
6.58559E-07,0.096588571428571,2.96367142857143,6469,1.10712E-13
8.13041E-07,0.107318571428571,3.00542142857143,4183,2.35161E-11
9.79402E-07,0.117785,3.02090714285714,4321,1.20356E-12
1.17022E-06,0.128745714285714,3.01233571428571,3147,4.74798E-11
1.37663E-06,0.139634285714286,2.99435,3420,3.37765E-12
1.6049E-06,0.15076,2.95861428571429,3277,8.87847E-11
1.84684E-06,0.161717857142857,2.90900714285714,3556,1.41475E-11
2.09488E-06,0.172227857142857,2.85086428571429,3997,1.50475E-11
2.3223E-06,0.181327857142857,2.79107142857143,4781,9.35215E-12
2.54862E-06,0.18995,2.72753571428571,5575,2.03287E-12
2.77597E-06,0.198231428571429,2.65947857142857,6180,1.0385E-11
3.00428E-06,0.206212857142857,2.58898571428571,6857,5.14282E-12
3.22647E-06,0.213692857142857,2.51764285714286,8005,2.05769E-12
3.47704E-06,0.221824285714286,2.43149285714286,7443,1.09822E-10
3.73606E-06,0.229926428571429,2.34429285714286,7674,6.32956E-11
4.00276E-06,0.237978571428571,2.25075714285714,7913,3.31696E-11
4.27547E-06,0.245938571428571,2.15141428571429,8328,1.36829E-11
4.54517E-06,0.253563571428571,2.0495,8821,5.30278E-12
4.81637E-06,0.261005,1.94309285714286,9369,4.01881E-12
5.08077E-06,0.268059285714286,1.83517857142857,10697,3.03061E-12
5.37673E-06,0.275740714285714,1.70851428571429,10208,3.00393E-12
5.68025E-06,0.283400714285714,1.57063571428571,8366,2.11586E-12
6.01421E-06,0.291594285714286,1.40673571428571,6906,2.24449E-11
6.34927E-06,0.299589285714286,1.22547857142857,7251,2.91279E-11
6.67145E-06,0.307079285714286,1.02652142857143,8354,6.58493E-11
6.93705E-06,0.313117857142857,0.831507142857143,12353,1.17115E-10
7.15676E-06,0.318025714285714,0.629665714285714,18541,2.09423E-10
7.33114E-06,0.321867142857143,0.407131428571429,29802,4.87531E-10
7.47358E-06,0.324971428571428,8.42907142857143E-09,46370,8.34083E-16
7.63233E-06,0.328395714285714,7.72835714285714E-13,38529,7.50951E-22
8.03667E-06,0.336950714285714,4.42190714285714E-14,3400,3.12927E-22
8.4517E-06,0.345517857142857,8.71814285714286E-15,3400,2.02533E-22
8.87717E-06,0.354084285714286,6.66602857142857E-14,3400,9.50887E-23
9.31309E-06,0.362649285714286,3.85761428571429E-14,3400,2.83336E-22
9.75945E-06,0.371213571428571,3.80458571428571E-14,3400,7.0405E-23
1.02163E-05,0.379777142857143,4.89125714285714E-14,3400,1.05068E-22
1.06835E-05,0.388339285714286,4.09608571428571E-14,3400,1.28729E-22
1.11612E-05,0.396901428571429,3.7614E-14,3400,1.02316E-22
1.16494E-05,0.405462142857143,4.3185E-14,3400,2.51518E-22
1.21479E-05,0.414022142857143,3.28916428571429E-14,3400,2.08466E-22
1.2657E-05,0.422581428571429,3.69157857142857E-14,3400,1.89208E-22
1.31764E-05,0.43114,2.96545E-14,3400,1.38702E-22
1.37063E-05,0.439698571428571,2.70349285714286E-14,3400,2.91594E-23
1.42467E-05,0.448255714285714,2.6661E-14,3400,1.35316E-22
1.47975E-05,0.456812857142857,2.22880714285714E-14,3400,5.36316E-23
1.53587E-05,0.46537,2.7149E-14,3400,5.98634E-23
1.59304E-05,0.473925714285714,2.52595714285714E-14,3400,1.9913E-23
1.65125E-05,0.482481428571429,2.7977E-14,3400,1.6047E-22
1.71051E-05,0.491037142857143,1.89660714285714E-14,3400,1.80169E-22
1.77081E-05,0.499592142857143,3.07854285714286E-14,3400,5.158E-24
1.83215E-05,0.508147142857143,1.94293571428571E-14,3400,1.75917E-22
1.89454E-05,0.516702142857143,2.46375714285714E-14,3400,1.01839E-22
1.95798E-05,0.525256428571429,2.61865E-14,3400,1.34496E-23
2.02245E-05,0.533810714285714,2.49725E-14,3400,2.25616E-22
2.08797E-05,0.542365714285714,2.20827142857143E-14,3400,7.74353E-23
2.15453E-05,0.55092,1.75972857142857E-14,3400,8.74897E-23
2.22214E-05,0.559474285714286,2.01861428571429E-14,3400,1.00219E-22
2.29079E-05,0.568029285714286,2.28164285714286E-14,3400,2.19453E-22
2.36049E-05,0.576583571428571,1.92847857142857E-14,3400,2.64621E-22
2.43123E-05,0.585138571428571,2.04995714285714E-14,3400,4.71649E-22
2.50301E-05,0.593694285714286,2.12997857142857E-14,3400,3.84482E-22
2.57584E-05,0.602249285714286,1.87752857142857E-14,3400,4.24328E-22
2.64971E-05,0.610805,1.99508571428571E-14,3400,4.81305E-22
2.72462E-05,0.619361428571428,2.13875714285714E-14,3400,3.79458E-22
2.80058E-05,0.627917857142857,2.00093571428571E-14,3400,1.38702E-22
2.87758E-05,0.636475,1.9111E-14,3400,4.8717E-21
2.95562E-05,0.645032142857143,2.15712142857143E-14,3400,4.25641E-21
3.03471E-05,0.65359,1.87779285714286E-14,3400,7.59016E-22
3.11484E-05,0.662148571428571,2.05059285714286E-14,3400,5.82199E-22
3.19601E-05,0.670707857142857,1.72485E-14,3400,4.15724E-22
3.27823E-05,0.679267857142857,1.67667142857143E-14,3400,3.88801E-22
3.36149E-05,0.687828571428571,1.94474285714286E-14,3400,1.31508E-22
3.44579E-05,0.696389285714286,1.77796428571429E-14,3400,2.57576E-24
3.53114E-05,0.704951428571428,1.71262142857143E-14,3400,2.8897E-22
3.61753E-05,0.713514285714286,1.66983571428571E-14,3400,8.72532E-23
3.70496E-05,0.722078571428571,1.83463571428571E-14,3400,9.33941E-23
3.79344E-05,0.730642857142857,1.5335E-14,3400,1.23001E-22
3.88296E-05,0.739207142857143,1.78035714285714E-14,3400,9.32329E-24
3.97352E-05,0.747771428571428,1.90201428571429E-14,3400,2.81229E-22
4.06512E-05,0.756342857142857,1.799E-14,3400,6.7939E-23
4.15777E-05,0.764907142857143,1.85675714285714E-14,3400,6.11885E-23
4.25146E-05,0.773478571428571,1.78856428571429E-14,3400,1.65278E-22
4.34619E-05,0.78205,1.84317142857143E-14,3400,1.34927E-23
4.44197E-05,0.790621428571428,1.76808571428571E-14,3400,2.43478E-23
4.53879E-05,0.799192857142857,1.72585714285714E-14,3400,9.59353E-23
4.63665E-05,0.807771428571428,1.87688571428571E-14,3400,4.03732E-23
4.73556E-05,0.816342857142857,1.61541428571429E-14,3400,1.18265E-23
4.8355E-05,0.824921428571428,1.72673571428571E-14,3400,1.38373E-22
4.93649E-05,0.8335,1.78583571428571E-14,3400,5.01469E-23
5.03853E-05,0.842078571428571,1.57588571428571E-14,3400,5.91001E-23
5.1416E-05,0.850657142857143,1.70165714285714E-14,3400,2.64669E-23
5.24572E-05,0.859242857142857,1.74497142857143E-14,3400,7.84377E-23
5.35088E-05,0.867821428571428,1.55995714285714E-14,3400,5.14534E-23
5.45708E-05,0.876407142857143,1.89041428571429E-14,3400,6.63932E-24
5.56432E-05,0.884992857142857,1.61449285714286E-14,3400,1.18486E-22
5.67261E-05,0.893578571428571,1.73497142857143E-14,3400,5.43258E-23
5.78194E-05,0.902171428571429,1.80345E-14,3400,2.52246E-24
5.89231E-05,0.910764285714286,1.57112857142857E-14,3400,8.66688E-23
6.00373E-05,0.91935,1.99178E-18,3400,4.36269E-23
6.11618E-05,0.927942857142857,2.30225E-18,3400,5.25892E-23
6.22968E-05,0.936542857142857,2.36221E-18,3400,1.05584E-22
6.34422E-05,0.945135714285714,2.46535E-18,3400,2.89606E-23
6.4598E-05,0.953735714285714,2.30498E-18,3400,6.16519E-23
6.57643E-05,0.962335714285714,2.2564E-18,3400,5.80679E-24
6.69409E-05,0.970935714285714,2.42627E-18,3400,3.32206E-23
6.8128E-05,0.979542857142857,2.56269E-18,3400,6.31307E-23
6.93255E-05,0.988142857142857,2.15691E-18,3400,7.68091E-23
7.05334E-05,0.99675,2.42774E-18,3400,4.39561E-23
7.17518E-05,1.00535714285714,2.39548E-18,3400,2.74889E-23


==> Data/ArcLengthWrinkling/Wrinkling_r6.csv <==
Unorm,Eps,Ampl,DoFs,Error
2.23399E-10,0.001780071428571,4.39142857142857E-17,12936,3.83324E-25
8.93596E-10,0.003560157142857,2.28157142857143E-17,12936,1.69105E-24
2.0106E-09,0.005340242857143,3.91862857142857E-17,12936,5.73463E-25
3.5744E-09,0.007120342857143,1.15628571428571E-16,12936,5.45761E-25
5.58501E-09,0.008900428571429,4.09612142857143E-16,12936,1.01594E-24
8.04243E-09,0.010680571428572,1.77329285714286E-15,12936,1.74716E-24
1.09467E-08,0.012460642857143,1.02035E-14,12936,7.11462E-25
1.42977E-08,0.014240785714286,8.34385714285714E-14,12936,9.37229E-25
1.80956E-08,0.016020857142857,1.31347142857143E-13,12936,9.34036E-24
2.23402E-08,0.017801,1.37263571428571E-13,12936,3.08062E-24
2.70317E-08,0.019581071428572,2.35392857142857E-13,12936,2.60137E-24
3.217E-08,0.021361214285714,3.48412142857143E-13,12936,3.10221E-23
3.77552E-08,0.023141285714286,7.80178571428571E-13,12936,4.5905E-23
4.37871E-08,0.024921357142857,9.19764285714286E-13,12936,1.18817E-21
4.5909E-08,0.025518071428571,0.059102,12936,1.18817E-21
6.3279E-08,0.0299535,1.08089285714286,12936,5.33649E-12
8.34711E-08,0.034398,1.48815,12936,2.1661E-12
1.06457E-07,0.038843357142857,1.77279285714286,12936,1.60335E-12
1.32236E-07,0.043289142857143,1.99436428571429,12936,1.63154E-12
1.60807E-07,0.047735214285714,2.17132142857143,12936,1.91063E-12
1.92171E-07,0.052181428571429,2.3156,12936,2.33345E-12
2.26326E-07,0.056627857142857,2.43770714285714,12936,2.85388E-12
2.63274E-07,0.061074357142857,2.54199285714286,12936,3.44779E-12
3.03014E-07,0.065521,2.62982142857143,12936,4.10072E-12
3.45546E-07,0.069967642857143,2.70383571428571,12936,4.80305E-12
3.90871E-07,0.074414285714286,2.76609285714286,12936,5.54778E-12
4.38987E-07,0.078861428571429,2.81820714285714,12936,6.32939E-12
4.89896E-07,0.083307857142857,2.86407142857143,12936,7.1432E-12
5.43597E-07,0.087754285714286,2.9036,12936,7.985E-12
6.0009E-07,0.092201428571429,2.93617142857143,12936,8.85089E-12
6.59375E-07,0.096647857142857,2.96252142857143,12936,9.73706E-12
7.21452E-07,0.101094285714286,2.98327142857143,12936,1.06398E-11
7.86321E-07,0.10554,2.99895714285714,12936,1.15554E-11
8.53981E-07,0.109986428571429,3.01003571428571,12936,1.24803E-11
9.24434E-07,0.114432142857143,3.0169,12936,1.34107E-11
9.97679E-07,0.118877857142857,3.01990714285714,12936,1.43432E-11
1.07372E-06,0.123323571428571,3.01935,12936,1.52741E-11
1.15254E-06,0.127768571428571,3.0155,12936,1.62E-11
1.23416E-06,0.132213571428571,3.00858571428571,12936,1.71175E-11
1.31858E-06,0.136658571428571,3.00033571428571,12936,1.80233E-11
1.40578E-06,0.141102857142857,2.98985714285714,12936,1.89144E-11
1.49577E-06,0.145547142857143,2.97675714285714,12936,1.97876E-11
1.58856E-06,0.149991428571429,2.96116428571429,12936,2.06402E-11
1.68414E-06,0.154435,2.94320714285714,12936,2.14693E-11
1.78251E-06,0.158877857142857,2.92300714285714,12936,2.22725E-11
1.88367E-06,0.163321428571429,2.90065714285714,12936,2.30474E-11
1.98762E-06,0.167763571428571,2.87623571428571,12936,2.37916E-11
2.09437E-06,0.172206428571429,2.84983571428571,12936,2.45031E-11
2.2039E-06,0.176647857142857,2.82151428571429,12936,2.51798E-11
2.31623E-06,0.18109,2.79132857142857,12936,2.58199E-11
2.43135E-06,0.185530714285714,2.75932142857143,12936,2.64215E-11
2.54926E-06,0.189972142857143,2.72553571428571,12936,2.69831E-11
2.66996E-06,0.194412142857143,2.69000714285714,12936,2.75028E-11
2.79345E-06,0.198852857142857,2.65275,12936,2.79791E-11
2.91973E-06,0.203292857142858,2.61378571428571,12936,2.84102E-11
3.0488E-06,0.207732142857142,2.57312142857143,12936,2.87943E-11
3.18067E-06,0.212170714285714,2.53075,12936,2.91294E-11
3.31532E-06,0.21661,2.48666428571429,12936,2.94133E-11
3.45277E-06,0.221047857142858,2.44084285714286,12936,2.96434E-11
3.59301E-06,0.225485714285714,2.39326428571429,12936,2.98167E-11
3.73604E-06,0.229923571428572,2.34388571428571,12936,2.99294E-11
3.88185E-06,0.234360714285714,2.29265,12936,2.99767E-11
4.03046E-06,0.238797142857142,2.2395,12936,2.99529E-11
4.18186E-06,0.243233571428572,2.18436428571429,12936,2.98502E-11
4.33605E-06,0.24767,2.12713571428571,12936,2.96588E-11
4.49304E-06,0.252105714285714,2.0677,12936,2.93657E-11
4.65281E-06,0.256540714285714,2.00592857142857,12936,2.89532E-11
4.81537E-06,0.260975714285714,1.94164285714286,12936,2.83978E-11
4.98072E-06,0.26541,1.87464285714286,12936,2.76665E-11
5.14887E-06,0.269844285714286,1.80467857142857,12936,2.67131E-11
5.3198E-06,0.274277857142858,1.73144285714286,12936,2.54708E-11
5.49352E-06,0.278711428571428,1.65455714285714,12936,2.38407E-11
5.67004E-06,0.283144285714286,1.57352857142857,12936,2.16716E-11
5.84934E-06,0.287577142857142,1.48775,12936,1.87227E-11
6.03144E-06,0.292009285714286,1.39639285714286,12936,1.45922E-11
6.21632E-06,0.296441428571428,1.29832142857143,12936,8.56702E-12
6.40399E-06,0.300872857142858,1.19195714285714,12936,7.21746E-13
6.59446E-06,0.305304285714286,1.07488571428571,12936,1.6198E-11
6.78771E-06,0.309735,0.943192857142857,12936,4.51385E-11
6.98375E-06,0.314165,0.789685714285714,12936,1.10567E-10
7.18257E-06,0.318595,0.597865,12936,3.26635E-10
7.38417E-06,0.323024285714286,0.302098571428571,12936,3.04815E-09
7.58856E-06,0.327452857142858,1.2283E-11,12936,1.33585E-19
7.79578E-06,0.331882142857142,1.2659E-13,12936,8.398E-22
8.00579E-06,0.336310714285714,5.45565714285714E-15,12936,4.75289E-23
8.21859E-06,0.340738571428572,1.39308571428571E-13,12936,4.86043E-23
8.43417E-06,0.345166428571428,1.45336428571429E-13,12936,9.93137E-23
8.65255E-06,0.349594285714286,4.16512857142857E-14,12936,3.1257E-23
8.87372E-06,0.354021428571428,3.75401428571429E-14,12936,1.00236E-22
9.09768E-06,0.358448571428572,1.31168571428571E-14,12936,7.86975E-23
9.32443E-06,0.362875,3.89006428571429E-14,12936,4.62159E-23
9.55396E-06,0.367302142857142,3.66612857142857E-14,12936,1.57904E-22
9.78629E-06,0.371727857142858,2.23536428571429E-14,12936,3.31789E-23
1.00214E-05,0.376154285714286,4.18062142857143E-14,12936,1.23028E-22
1.02593E-05,0.38058,1.40682857142857E-14,12936,2.3145E-22
1.05E-05,0.385005714285714,4.14906428571429E-14,12936,6.53186E-22
1.07435E-05,0.389430714285714,2.6981E-14,12936,2.23594E-21
1.09898E-05,0.393855714285714,2.06605714285714E-14,12936,9.75835E-22
1.12388E-05,0.398280714285714,1.64932142857143E-14,12936,5.9505E-22
1.14907E-05,0.402705,2.62856428571429E-14,12936,5.52143E-23
1.17453E-05,0.40713,1.20760714285714E-14,12936,2.04102E-22
1.20028E-05,0.411553571428572,1.9084E-14,12936,7.80166E-23
1.2263E-05,0.415977857142858,2.52597857142857E-14,12936,4.27241E-23
1.2526E-05,0.420401428571428,1.31845714285714E-14,12936,1.28893E-22
1.27918E-05,0.424825,1.04706428571429E-14,12936,7.74688E-23
1.30604E-05,0.429248571428572,2.11903571428571E-14,12936,4.27457E-23
1.33318E-05,0.433672142857142,2.56052857142857E-14,12936,1.42833E-22
1.36059E-05,0.438095,2.52958571428571E-14,12936,1.30014E-22
1.38829E-05,0.442517857142858,2.50282142857143E-14,12936,5.76024E-23
1.41626E-05,0.446940714285714,2.16805714285714E-14,12936,6.68624E-23
1.44452E-05,0.451363571428572,2.38603571428571E-14,12936,1.99778E-23
1.47305E-05,0.455786428571428,2.49352142857143E-14,12936,4.3074E-23
1.50186E-05,0.460208571428572,1.87058571428571E-14,12936,1.41893E-22
1.53095E-05,0.464630714285714,2.05067857142857E-14,12936,6.51855E-23
|,0.469052857142858,2.08639285714286E-14,12936,1.12174E-22
1.58997E-05,0.473475,1.56282857142857E-14,12936,2.3311E-23
1.61989E-05,0.477897142857142,1.98205714285714E-14,12936,5.96948E-23
1.6501E-05,0.482318571428572,2.17127142857143E-14,12936,1.36362E-22
1.68058E-05,0.486740714285714,1.65291428571429E-14,12936,1.36137E-22
1.71135E-05,0.491162142857142,2.13377857142857E-14,12936,6.98144E-23
1.74239E-05,0.495583571428572,1.96655E-14,12936,9.65356E-23
1.77371E-05,0.500005,2.35525E-14,12936,2.2764E-23
1.80531E-05,0.504426428571428,1.71197857142857E-14,12936,5.64756E-23
1.83719E-05,0.508847857142858,1.75847142857143E-14,12936,1.44868E-22
1.86934E-05,0.513269285714286,2.79479285714286E-14,12936,1.77685E-22
1.90178E-05,0.517690714285714,1.82920714285714E-14,12936,7.86289E-23
1.9345E-05,0.522111428571428,1.72985714285714E-14,12936,9.27581E-23
1.96749E-05,0.526532857142856,2.29402142857143E-14,12936,1.50189E-22
2.00076E-05,0.530954285714286,1.8428E-14,12936,1.33064E-22
2.03431E-05,0.535375,1.96191428571429E-14,12936,9.47784E-23
2.06814E-05,0.539796428571428,1.77545E-14,12936,1.32938E-22
2.10225E-05,0.544217142857142,2.59587857142857E-14,12936,4.30219E-23
2.13664E-05,0.548638571428572,1.50887857142857E-14,12936,8.36974E-23
2.17131E-05,0.553059285714286,1.25092142857143E-14,12936,1.95512E-22
2.20625E-05,0.557480714285714,2.03942857142857E-14,12936,1.72407E-22
2.24148E-05,0.561902142857142,1.55043571428571E-14,12936,5.03352E-23
2.27698E-05,0.566322857142858,2.30595E-14,12936,3.87724E-22
2.31276E-05,0.570744285714286,1.6527E-14,12936,3.67221E-22
2.34882E-05,0.575165714285714,1.5756E-14,12936,2.38196E-22
2.38516E-05,0.579587142857142,2.21606428571429E-14,12936,2.08423E-22
2.42178E-05,0.584008571428572,1.7132E-14,12936,4.19437E-22
2.45868E-05,0.588429285714286,1.94650714285714E-14,12936,6.97158E-22
2.49585E-05,0.592851428571428,2.27122142857143E-14,12936,7.22092E-22
2.53331E-05,0.597272857142856,1.5281E-14,12936,2.22069E-22
2.57104E-05,0.601694285714286,1.76902857142857E-14,12936,2.25095E-21
2.60905E-05,0.606115714285714,1.49174285714286E-14,12936,4.98765E-21
2.64734E-05,0.610537857142856,2.22668571428571E-14,12936,5.30238E-21
2.68591E-05,0.61496,1.36987142857143E-14,12936,4.86541E-22
2.72476E-05,0.619381428571428,2.15215E-14,12936,5.7786E-22
2.76389E-05,0.623803571428572,1.52772857142857E-14,12936,4.7845E-22
2.80329E-05,0.628225714285714,2.21354285714286E-14,12936,1.63497E-22
2.84298E-05,0.632648571428572,1.53026428571429E-14,12936,4.23776E-22
2.88294E-05,0.637070714285714,1.95630714285714E-14,12936,1.5068E-22
2.92318E-05,0.641493571428572,1.81402857142857E-14,12936,1.08776E-22
2.9637E-05,0.645916428571428,1.6776E-14,12936,1.70389E-22
3.0045E-05,0.650339285714286,1.91785E-14,12936,3.12092E-22
3.04558E-05,0.654762142857142,1.92373571428571E-14,12936,1.91403E-22
3.08694E-05,0.659185714285714,1.85426428571429E-14,12936,2.04294E-22
3.12857E-05,0.663608571428572,1.74505E-14,12936,2.10682E-22
3.17049E-05,0.668032142857142,1.76964285714286E-14,12936,1.69612E-22
3.21268E-05,0.672455714285714,2.03414285714286E-14,12936,1.41739E-22
3.25515E-05,0.67688,1.80911428571429E-14,12936,7.28339E-23
3.2979E-05,0.681304285714286,1.90199285714286E-14,12936,5.11627E-23
3.34093E-05,0.685727857142858,1.63565E-14,12936,8.40942E-23
3.38424E-05,0.690152857142856,1.94011428571429E-14,12936,1.18252E-22
3.42782E-05,0.694577142857142,1.66676428571429E-14,12936,1.10811E-22
3.47169E-05,0.699002142857142,1.79161428571429E-14,12936,6.94109E-23
3.51583E-05,0.703427142857142,1.68932857142857E-14,12936,5.6978E-23
3.56025E-05,0.707852857142858,1.67964285714286E-14,12936,6.63101E-24
3.60496E-05,0.712277857142858,1.87318571428571E-14,12936,1.20424E-22


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I0_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-2.007424448891015345e-08,-2070.3215392003903883,-2070.321542564722181,9.6961965128679119949e-12,9.6961964971113150001e-12,20146.520075994086215,20146.52007597401197,18076.198533429364034,18076.198536793695826,1
1,-1998.8615247389623928,-2070.3215391910776582,-2070.3215425554094509,0.96548361541945009178,0.96548361385051156901,20146.520075984773484,18147.658551245811092,18076.198533429364034,18076.198536793695826,4
2,-474.20547171581203827,-478.89969062416997403,-478.89969398850176674,0.99019790782858981568,0.99019790087232247158,18555.0982274178658,18080.892755702053762,18076.198533429364034,18076.198536793695826,16
3,-116.74772744121727364,-117.04488453131032522,-117.04488789564211793,0.99746116977873082546,0.99746114110776205598,18193.243421325006151,18076.495693883788878,18076.198533429364034,18076.198536793695826,64
4,-29.074604475570216877,-29.093178790411734269,-29.093182154743526979,0.99936155773917565359,0.99936144217313536167,18105.29171558410756,18076.217111108537344,18076.198533429364034,18076.198536793695826,256
5,-7.261647647500485192,-7.2627504314500281879,-7.262753795781820898,0.99984815890894893081,0.99984769574841182797,18083.461287225145854,18076.199639577645369,18076.198533429364034,18076.198536793695826,1024
6,-1.8149726763068319002,-1.8149861440052212913,-1.8149895083370140014,0.99999257972385416051,0.99999072610056158198,18078.013522937701048,18076.198550261394216,18076.198533429364034,18076.198536793695826,4096
7,-0.45370359515820979368,-0.45367004233326291285,-0.45367340666505562297,1.000073958652359578,1.000066542346786614,18076.652206836029089,18076.198503240870879,18076.198533429364034,18076.198536793695826,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I0_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,7.0702861449944975902e-06,-20703.216022035046578,-20703.211625589779999,-3.4150665951943806416e-10,-3.4150673204032824787e-10,201465.20138997199871,201465.20139704228485,180761.98976438221871,180761.98536793695213,1
1,-19988.615309594665263,-20703.216016979604035,-20703.211620534337456,0.96548358927430096921,0.96548379430025702978,201465.20138491655617,181476.5860753218909,180761.98976438221871,180761.98536793695213,4
2,-4742.0547250534260115,-4788.9974789866769243,-4788.9930825414103452,0.99019779105350798446,0.99019870008601574158,185550.98284692362905,180808.92812187020304,180761.98976438221871,180761.98536793695213,16
3,-1167.4772675160433693,-1170.4494020783369308,-1170.4450056330703518,0.99746068940954131076,0.99746443608820237376,181932.43477001528906,180764.95750249924569,180761.98976438221871,180761.98536793695213,64
4,-290.74603973046906447,-290.93234743365130157,-290.92795098838472256,0.99935961846516662918,0.99937472058873119105,181052.91771537060343,180762.17167564013437,180761.98976438221871,180761.98536793695213,256
5,-72.616439981219556898,-72.628087916392658485,-72.623691471126079477,0.99983962216950403057,0.99990014980291375515,180834.61345585334479,180761.99701587212523,180761.98976438221871,180761.98536793695213,1024
6,-18.149675466296329773,-18.150477035174461093,-18.146080589907882086,0.99995583758616492936,1.0001981075952262117,180780.13584497212659,180761.98616950583026,180761.98976438221871,180761.98536793695213,4096
7,-4.5364125797381973371,-4.5378748807372062402,-4.5334784354706272325,0.99967775643061111831,1.0006472169900738718,180766.52324281768934,180761.98683023795114,180761.98976438221871,180761.98536793695213,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I0_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,0.00013369288456033245893,-207032.15950898497476,-207031.87007471086349,-6.4575902061500899539e-10,-6.4575992339772218375e-10,2014652.0131883547258,2014652.0133220476104,1807620.1431136438623,1807619.853679369751,1
1,-199886.15217174940096,-207032.15972276654168,-207031.8702884924304,0.96548358689497204061,0.96548493665837199399,2014652.0134021362927,1814765.8612303868917,1807620.1431136438623,1807619.853679369751,4
2,-47420.548239295737858,-47889.973325541236818,-47889.683891267125546,0.99019784197718189745,0.99020382650600589073,1855509.8270049109879,1808089.27876561525,1807620.1431136438623,1807619.853679369751,16
3,-11674.773247868236922,-11704.492687378126561,-11704.203253104015289,0.99746085197336759032,0.99748551827071412336,1819324.3463667478776,1807649.5731188796407,1807620.1431136438623,1807619.853679369751,64
4,-2907.4603229753405458,-2909.3231748239160197,-2909.0337405498047474,0.99935969579980119562,0.99945912707971313281,1810529.1768541936671,1807621.7165312183265,1807620.1431136438623,1807619.853679369751,256
5,-726.16383125408981414,-726.27964038339041508,-725.99020610927914277,0.99984054471189710438,1.0002391563182941018,1808346.1333197531414,1807619.9694884990516,1807620.1431136438623,1807619.853679369751,1024
6,-181.47946745148669834,-181.52106543934723959,-181.23163116523596727,0.99977083658163938752,1.0013675112046239269,1807801.3747448090983,1807619.8952773576116,1807620.1431136438623,1807619.853679369751,4096
7,-45.265578435246084155,-45.475866608131468638,-45.186432334020196322,0.99537582923493352001,1.0017515456994001251,1807665.3295459778825,1807620.0639675426364,1807620.1431136438623,1807619.853679369751,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I1_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-4480341.1907718367784,-11615417.073878627244,-11615417.073976315598,0.38572366039679008103,0.38572366039354605551,11660607.570220611484,7180266.3794487747055,45190.496244295885845,45190.496341984239564,1
1,-454.69573175198647519,-6824.1554904627972569,-6824.155588151150976,0.066630329919570771865,0.06663032896575206807,52014.651832447036821,51559.956100695050345,45190.496244295885845,45190.496341984239564,4
2,-6229.7903974570147057,-6451.1707926701462519,-6451.170890358499971,0.96568368714332209271,0.96568367252023254606,51641.667134654385816,45411.87673719737111,45190.496244295885845,45190.496341984239564,16
3,-1528.2944486115685834,-1543.2189514040242848,-1543.219049092378004,0.99032897906102218793,0.9903289163715370745,46733.715293388263849,45205.420844776695265,45190.496244295885845,45190.496341984239564,64
4,-378.6834679189541184,-379.63556752916722203,-379.63566521752094118,0.99749206952233221863,0.99749181284634772247,45570.131909513406786,45191.448441594452667,45190.496244295885845,45190.496341984239564,256
5,-94.446690469723321826,-94.50636444250099899,-94.50646213085471814,0.99936857191439224554,0.9993675388985714459,45285.002706426740563,45190.556015957017241,45190.496244295885845,45190.496341984239564,1024
6,-23.597506531819512077,-23.601096465721870032,-23.601194154075589182,0.99984789122371615401,0.99984375272573060436,45214.097438449961434,45190.499931918141922,45190.496244295885845,45190.496341984239564,4096
7,-5.8984787479132450017,-5.8985764039923012092,-5.8986740923460203589,0.99998344412746944984,0.99996688333179335479,45196.394918388231865,45190.49643964031862,45190.496244295885845,45190.496341984239564,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I1_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-11772336.983885678579,-116154171.11006046266,-116154171.10592071725,0.10135096201350311224,0.10135096201711526992,116606076.07348030504,104833739.08959462646,451904.96755958779249,451904.96341984238035,1
1,-4546.957349424672401,-68241.556509297654856,-68241.552369552242709,0.066630328820315911185,0.066630332862319477427,520146.5199291400352,515599.5625797153628,451904.96755958779249,451904.96341984238035,4
2,-62297.904144188439631,-64511.709538678764403,-64511.705398933352257,0.96568366564269992935,0.96568372761105900016,516416.67295852114475,454118.76881433270512,451904.96755958779249,451904.96341984238035,16
3,-15282.944520668776619,-15432.19095248659886,-15432.186812741186714,0.99032888899072532096,0.99032915465038357048,467337.15437232897921,452054.20985166020259,451904.96755958779249,451904.96341984238035,64
4,-3786.8346869735860878,-3796.3570744198624141,-3796.3529346744502675,0.99749170395207582438,0.99749279167015055182,455701.32049426224276,451914.48580728865667,451904.96755958779249,451904.96341984238035,256
5,-944.46707557345877149,-945.06507483254927138,-945.06093508713712481,0.99936724012449993883,0.99937161775327894818,452850.02849467492962,451905.56141910147085,451904.96755958779249,451904.96341984238035,1024
6,-235.97500289802005113,-236.01243109961484379,-236.00829135420269722,0.99984141427881400384,0.99985895217497809613,452140.97585094199519,451905.00084804397514,451904.96755958779249,451904.96341984238035,4096
7,-58.984288917386464846,-58.987667427203973602,-58.983527681791827035,0.99994272514976663321,1.0000129059014364921,451963.95108726958432,451904.96679835219786,451904.96755958779249,451904.96341984238035,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I1_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-108958708.72449791397,-1161541711.1273231263,-1161541710.8387958751,0.093805248387291307935,0.093805248410592555077,1166060760.7615215507,1057102052.0370236367,4519049.9227256756276,4519049.6341984243777,1
1,-45469.572989731514554,-682415.56492247969345,-682415.27639522844356,0.06663032809765515535,0.066630356269160221074,5201465.1991209040712,5155995.6261311725566,4519049.9227256756276,4519049.6341984243777,4
2,-622979.0439318184408,-645117.09278266471438,-645116.80425541346449,0.96568367340050556959,0.96568410530067314425,5164166.7269810890921,4541187.6830492706513,4519049.9227256756276,4519049.6341984243777,16
3,-152829.44835754491669,-154321.90443474139693,-154321.61590749014704,0.99032894207297966592,0.99033079364047271764,4673371.5386331657746,4520542.0902756208579,4519049.9227256756276,4519049.6341984243777,64
4,-37868.347067163482279,-37963.568637778876564,-37963.280110527626675,0.99749176449864526261,0.99749934560217786767,4557013.2028362032543,4519144.855769039772,4519049.9227256756276,4519049.6341984243777,256
5,-9444.6682670419904753,-9450.6469661305713998,-9450.3584388793215112,0.99936737674044882716,0.99939788825216180801,4528500.2811645549491,4519055.6128975129586,4519049.9227256756276,4519049.6341984243777,1024
6,-2359.740982471377265,-2360.1326525633699021,-2359.8441253121200134,0.99983404742459402049,0.99995629251964720071,4521409.7668509877476,4519050.0258685163703,4519049.9227256756276,4519049.6341984243777,4096
7,-589.74188799975263464,-589.97790074341401123,-589.68937349216412258,0.99959996341665682091,1.0000890545259066126,4519639.6120991677917,4519049.8702111680391,4519049.9227256756276,4519049.6341984243777,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I3_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-1686948.4615026502761,-24166372.14899365292,-24166372.14918409796,0.0698056146409587983,0.06980561464040868954,24238676.943140827703,22551728.481638177427,72304.793956729743513,72304.794147174783305,1
1,-1.6267276237158512231e-07,-8281.2861567386556203,-8281.2863471836954119,1.964341761565803348e-11,1.9643417163917652502e-11,80586.080303913438925,80586.080303750766163,72304.793956729743513,72304.794147174783305,4
2,-7995.4460984723788073,-8281.2861566186395308,-8281.2863470636793224,0.96548361537805221045,0.9654835931747908036,80586.080303793422836,72590.634205321044028,72304.793956729743513,72304.794147174783305,16
3,-1896.8218872922121392,-1915.5987626547762517,-1915.5989530998160433,0.99019790797079981857,0.99019780952729227752,74220.392909829559557,72323.571022537347417,72304.793956729743513,72304.794147174783305,64
4,-466.99090941889164696,-468.17953821742545983,-468.17972866246525143,0.99746116884334700179,0.99746076309845810271,72772.973685392208765,72305.982775973317118,72304.793956729743513,72304.794147174783305,256
5,-116.29841801869104501,-116.37271486967811285,-116.37290531471790445,0.99936156124680711985,0.9993599257849117316,72421.166862044461418,72304.868444025770373,72304.793956729743513,72304.794147174783305,1024
6,-29.046588484063292412,-29.051004154485632114,-29.051194599525423712,0.99984800282982101677,0.99984144832852393119,72333.845151329268937,72304.798562845205645,72304.793956729743513,72304.794147174783305,4096
7,-7.2598832595859477124,-7.2599513842127834096,-7.2601418292525750076,0.99999061637974823928,0.99996438503920330237,72312.054098558996088,72304.794215299410141,72304.793956729743513,72304.794147174783305,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I3_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-20483429.901902336933,-241663722.24811036313,-241663722.24402056736,0.084760052983345549106,0.084760052984779985775,242386770.18958211094,221903340.287679774,723047.94556154357269,723047.94147174780852,1
1,-2.4960045323041413212e-05,-82812.864040353648875,-82812.859950557884702,3.014029959268007268e-10,3.0140301081188858379e-10,805860.8055121014574,805860.80548714141207,723047.94556154357269,723047.94147174780852,4
2,-79954.461182128681969,-82812.864079267201589,-82812.859989471437416,0.96548358846274776502,0.96548363614411864117,805860.80555101501011,725906.34436888632814,723047.94556154357269,723047.94147174780852,16
3,-18968.218874497222941,-19155.989919909337516,-19155.985830113573343,0.99019778950619727266,0.99019800091305260921,742203.93139165714604,723235.7125171599231,723047.94556154357269,723047.94147174780852,64
4,-4669.9090869920943305,-4681.7976213919278621,-4681.7935315961636888,0.99746069023882775274,0.99746156157381472672,727729.73909313973638,723059.83000614764205,723047.94556154357269,723047.94147174780852,256
5,-1162.984088775251621,-1163.7294315139998844,-1163.7253417182357111,0.99935952230942670215,0.99936303445803660746,724211.67090326180841,723048.68681448655678,723047.94556154357269,723047.94147174780852,1024
6,-290.46577350572209752,-290.51239574859329196,-290.50830595282911872,0.99983951719942600701,0.99985359300840807167,723338.45386749640181,723047.98809399067972,723047.94556154357269,723047.94147174780852,4096
7,-72.597634807177485072,-72.602963148121659742,-72.59887335235748651,0.99992660986944425394,0.99998293988428731973,723120.54443489593018,723047.9468000887527,723047.94556154357269,723047.94147174780852,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I3_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-142102633.5071835937,-2416637221.6218048194,-2416637221.3272349669,0.058801806177519082094,0.05880180618468657882,2423867701.0365222984,2281765067.5293387047,7230479.7092873314396,7230479.4147174790041,1
1,0.0040505626320737064816,-828128.64104612104029,-828128.34647626860487,-4.8912239370889216055e-09,-4.8912256769244428839e-09,8058608.0557636000444,8058608.0598141626765,7230479.7092873314396,7230479.4147174790041,4
2,-799544.61117926145607,-828128.63966388889048,-828128.34509403645507,0.96548358900348044527,0.96548393243135611987,8058608.0543813678946,7259063.4432021064385,7230479.7092873314396,7230479.4147174790041,16
3,-189682.19188856353094,-191559.89161650131837,-191559.59704664888295,0.99019784511208170389,0.99019936778407315471,7422039.3063339803225,7232357.1144454167916,7230479.7092873314396,7230479.4147174790041,64
4,-46699.0901688245267,-46817.974167504922207,-46817.679597652486791,0.99746071886290821947,0.99746699473687913499,7277297.3888849839263,7230598.2987161593996,7230479.7092873314396,7230479.4147174790041,256
5,-11629.840665082814667,-11637.288403810806813,-11636.993833958371397,0.9993600108144133241,0.99938530784001253096,7242116.703121289811,7230486.8624562069963,7230479.7092873314396,7230479.4147174790041,1024
6,-2904.6375420756089625,-2905.1377096265732689,-2904.8431397741378532,0.99982783344510419164,0.99992922244381675053,7233384.5524271055774,7230479.9148850299684,7230479.7092873314396,7230479.4147174790041,4096
7,-725.85782399969139078,-726.14776644477797163,-725.85319659234255596,0.99960071151012948771,1.0000063751284289428,7231205.5624839237821,7230479.7046599240907,7230479.7092873314396,7230479.4147174790041,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I4_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-19675968.620327943565,-30100538.772202150676,-30100538.772458113323,0.65367496473181741656,0.65367496472625883253,30190919.764886119156,10514951.144558175591,90380.992428005833062,90380.992683968479128,1
1,-1466003.7048619086045,-10608864.778613467271,-10608864.778869429917,0.13818667081300181737,0.13818667080966775413,10699245.77129743575,9233242.0664355271456,90380.992428005833062,90380.992683968479128,4
2,-29756.380563680278591,-32227.065494304324709,-32227.065750266970774,0.92333509450121344352,0.92333508716764805396,122608.05817827280384,92851.677614592525245,90380.992428005833062,90380.992683968479128,16
3,-8647.2305674239018813,-8830.8000496748062531,-8830.8003056374523183,0.97921258762305864821,0.97921255924037120045,99211.792733643285381,90564.562166219383499,90380.992428005833062,90380.992683968479128,64
4,-2132.7671587420807455,-2144.8040802355454133,-2144.8043361981914785,0.9943878689879484209,0.99438775031691355508,92525.796764204024541,90393.029605461943795,90380.992428005833062,90380.992683968479128,256
5,-530.77303034569271034,-531.53464405997623743,-531.53490002262230263,0.99856714191107816172,0.99856666104728557454,90912.527328028455365,90381.754297682762655,90380.992428005833062,90380.992683968479128,1024
6,-132.53557800507613962,-132.5830382524317983,-132.5832942150778635,0.99964203379269905831,0.9996401039038574634,90513.575722220910926,90381.040144215834786,90380.992428005833062,90380.992683968479128,4096
7,-33.123935548851115129,-33.126632880691708749,-33.126888843337773949,0.99991857512804551306,0.99991084902356434949,90414.119316849170836,90380.995381300319721,90380.992428005833062,90380.992683968479128,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I4_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-196759686.81934695548,-301005388.66888302634,-301005388.66503227808,0.65367496472227555886,0.65367496473063799298,301909198.59572271109,105149511.77637575561,903809.93069043301512,903809.92683968476069,1
1,-44095334.254871270816,-106088648.11801024376,-106088648.1141594955,0.41564611329405170352,0.41564611330913860089,106992458.04484992852,62897123.789978657704,903809.93069043301512,903809.92683968476069,4
2,-297563.80651097973976,-322270.65873645216993,-322270.65488570391551,0.92333508634530299635,0.92333509737805114789,1226080.5855761369306,928516.77906515719087,903809.93069043301512,903809.92683968476069,16
3,-86472.305896673384268,-88308.003545551057641,-88307.999694802803219,0.97921255633493306948,0.97921259903436069831,992117.93038523581833,905645.62448856243407,903809.93069043301512,903809.92683968476069,64
4,-21327.671619038668155,-21448.043686688446087,-21448.039835940191665,0.99438773673682481926,0.99438791526767755671,925257.97052637320678,903930.29890733453863,903809.93069043301512,903809.92683968476069,256
5,-5307.7300305236137206,-5315.3493011472377816,-5315.3454503989833597,0.9985665531666978957,0.99856727658692474891,909125.27614083199848,903817.54611030838475,903809.93069043301512,903809.92683968476069,1024
6,-1325.3558331917614623,-1325.8332365906750852,-1325.8293858424206633,0.9996399219858590619,0.99964282534712540736,905135.76007627543578,903810.40424308367432,903809.93069043301512,903809.92683968476069,4096
7,-331.23847534803275039,-331.27002958936009236,-331.26617884110567047,0.99990474767256652715,0.99991637089795934684,904141.19686927412079,903809.95839392608804,903809.93069043301512,903809.92683968476069,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e1_I4_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-1967596865.9842802391,-3010053886.8731289001,-3010053886.588970551,0.65367496394831575343,0.65367496401002468144,3019091986.1415257489,1051495120.1572455098,9038099.5525551978499,9038099.2683968487554,1
1,117858016.9696593674,-1060886480.6439504568,-1060886480.3597921077,-0.11109390035597437298,-0.11109390038573086428,1069924579.9123473055,1187782596.8820066729,9038099.5525551978499,9038099.2683968487554,4
2,-2975638.0749721451884,-3222706.5756723001059,-3222706.2915139510114,0.92333509275550067967,0.92333517416949000575,12260805.844069148861,9285167.7690970036729,9038099.5525551978499,9038099.2683968487554,16
3,-864723.06021796335699,-883080.02730072467511,-883079.74314237558065,0.97921256679434555479,0.97921288188641799065,9921179.2956975734305,9056456.2354796100735,9038099.5525551978499,9038099.2683968487554,64
4,-213276.71710425766832,-214480.43032802337075,-214480.14616967427628,0.99438777131356571669,0.99438908874826772706,9252579.6987248721261,9039302.9816206144578,9038099.5525551978499,9038099.2683968487554,256
5,-53077.297369335489748,-53153.488366321059402,-53153.204207971964934,0.99856658519831323909,0.9985719235600646892,9091252.7567631698148,9038175.4593938343251,9038099.5525551978499,9038099.2683968487554,1024
6,-13253.546069085433373,-13258.336152264359043,-13258.051993915264575,0.99963871159066157912,0.99966013673563060553,9051357.6045491131144,9038104.0584800276811,9038099.5525551978499,9038099.2683968487554,4096
7,-3312.2962317774326948,-3312.7922480813158472,-3312.5080897322213787,0.99985027243885564137,0.9999360430377678534,9041412.0606449300712,9038099.7644131526386,9038099.5525551978499,9038099.2683968487554,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I0_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-2064.9680728711994107,-2070.3215390728307472,-2070.3215424371625399,0.99741418610558975116,0.99741418448476313658,20146.520075866526573,18081.552002995327163,18076.198533429364034,18076.198536793695826,1
1,-70.19172577705821503,-71.460014631674626528,-71.460017996006419239,0.98225176889266626451,0.9822517226483334585,18147.658551425370453,18077.466825648312238,18076.198533429364034,18076.198536793695826,4
2,-5.2146079782811849412,-5.2495891486588472929,-5.2495925129906400031,0.99333639845194375659,0.99333576184763248897,18081.448125942354674,18076.233517964073489,18076.198533429364034,18076.198536793695826,16
3,-0.3069951851673042853,-0.30773109828781741726,-0.30773446261961012738,0.99760858384281707941,0.99759767740664242319,18076.506267891983644,18076.199272706816339,18076.198533429364034,18076.198536793695826,64
4,-0.018801045398324944813,-0.018752462122083812801,-0.018755826453876522919,1.0025907678642325041,1.0024109278553852196,18076.21728925581791,18076.198488210419585,18076.198533429364034,18076.198536793695826,256
5,-0.0011687504749300359208,-0.0011050473717570952203,-0.0011084117035498053383,1.0576473957597390028,1.0544371474849907356,18076.199641841067583,18076.198473090592653,18076.198533429364034,18076.198536793695826,1024
6,-7.1802520238861688995e-05,-1.0676567024248129201e-05,-1.4040898816958247153e-05,6.7252441796868880435,5.1138122405768209884,18076.19854747026285,18076.198475667742612,18076.198533429364034,18076.198536793695826,4096
7,-3.0555780337948590386e-05,8.4827299330569871927e-05,8.1462967537859753975e-05,-0.36021163680896495053,-0.37508798490243866404,18076.198451966396496,18076.198421410616158,18076.198533429364034,18076.198536793695826,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I0_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-20649.680781462247097,-20703.216015412685437,-20703.211618967418858,0.99741415855823638325,0.99741437036483126898,201465.20138334963757,180815.52060188739047,180761.98976438221871,180761.98536793695213,1
1,-701.91726901544882367,-714.60070143006915089,-714.59630498480257188,0.98225102159956174019,0.98225706474983327099,181476.58606936702128,180774.66880035157246,180761.98976438221871,180761.98536793695213,4
2,-52.146082498861815679,-52.496445458330398992,-52.492049013063819984,0.99332596795059795874,0.99340916346938747231,180814.48181339528253,180762.33573089642071,180761.98976438221871,180761.98536793695213,16
3,-3.069945313711457402,-3.0778646738648376413,-3.0734682285982586336,0.9974269953384805596,0.9988537656403860222,180765.06323261081697,180761.99328729710551,180761.98976438221871,180761.98536793695213,64
4,-0.18801497307701708905,-0.18807611603349982943,-0.18367967076692082173,0.99967490313085873336,1.0236025156839350081,180762.17344405298563,180761.98542907990861,180761.98976438221871,180761.98536793695213,256
5,-0.011700660426527065283,-0.011580660521829599929,-0.0071842152552505922358,1.0103620950179193117,1.6286622840226876192,180761.99694859747396,180761.98524793704743,180761.98976438221871,180761.98536793695213,1024
6,-0.00059312831771762830613,-0.00078058681637571680767,0.0036158584502032908858,0.75984926375202853344,-0.1640352701539744817,180761.98614852376851,180761.98555539545079,180761.98976438221871,180761.98536793695213,4096
7,-0.0049547895490036353294,0.0049674094448164396454,0.0093638547113954473389,-0.99745946132425758631,-0.52913994308068972635,180761.98040052750731,180761.97544573795831,180761.98976438221871,180761.98536793695213,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I0_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-206496.80714854257974,-207032.16011684099215,-207031.87068256688087,0.99741415552059023208,0.99741554992349612112,2014652.0137962107432,1808155.2066476681634,1807620.1431136438623,1807619.853679369751,1
1,-7019.1729738887556778,-7146.0059689915952958,-7145.7165347174840235,0.98225120498734517762,0.98229099066357920903,1814765.8596483613463,1807746.6866744725907,1807620.1431136438623,1807619.853679369751,4
2,-521.46061049532909237,-524.9633526785697768,-524.67391840445850448,0.99332764436723379968,0.99387560959976602013,1808144.8170320483208,1807623.3564215529917,1807620.1431136438623,1807619.853679369751,16
3,-30.698410379779261348,-30.778323988848001136,-30.48888971473672882,0.99740357502579753477,1.0068720332882853794,1807650.632003358599,1807619.9335929788198,1807620.1431136438623,1807619.853679369751,64
4,-1.8814525747311563464,-1.8789125412957901062,-1.5894782671845177902,1.0013518635804168451,1.1836919155011913919,1807621.7325919110468,1807619.8511393363157,1807620.1431136438623,1807619.853679369751,256
5,-0.11717952602134573681,-0.11351814545707838988,0.1759161286541939262,1.0322537031372815001,-0.66611019079262872254,1807619.9671975152081,1807619.8500179891868,1807620.1431136438623,1807619.853679369751,1024
6,-0.05177750507698419824,0.040615397602778102737,0.33004967171405041881,-1.2748245279628286768,-0.15687791721799794112,1807619.8130639721483,1807619.7612864670713,1807620.1431136438623,1807619.853679369751,4096
7,-0.44180135500062078791,0.44488988575005805615,0.73432415986133037222,-0.99305776362114821308,-0.60164349636004141222,1807619.408789484001,1807618.9669881290004,1807620.1431136438623,1807619.853679369751,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I1_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-437.03309102645151896,-16094.372420102170675,-16094.372517790524395,0.027154404012708756193,0.027154403847889095079,61284.868762086410239,60847.83567105995872,45190.496244295885845,45190.496341984239564,1
1,-15640.11779044773137,-15670.931228741855644,-15670.931326430209364,0.99803372002312091448,0.99803371380164823782,60861.427570726095208,45221.309780278363839,45190.496244295885845,45190.496341984239564,4
2,-309.67330871770146672,-315.57844536588455142,-315.57854305423827057,0.98128789613201682714,0.98128759237119021991,45506.074787350124115,45196.401478632422648,45190.496244295885845,45190.496341984239564,16
3,-16.924017072108490822,-17.071880670494440579,-17.071978358848159729,0.99133876335947542153,0.99133309077427557128,45207.568222654734004,45190.644205582625514,45190.496244295885845,45190.496341984239564,64
4,-0.98588648001239675978,-0.98866975216624197742,-0.98876744051996112717,0.99718483128694199353,0.9970863113109293298,45191.485011736405806,45190.499125256393409,45190.496244295885845,45190.496341984239564,256
5,-0.060374420819833574114,-0.060266312190382365088,-0.060364000544101514834,1.001793848429113962,1.0001726240083184397,45190.556608296429946,45190.496233875610113,45190.496244295885845,45190.496341984239564,1024
6,-0.0037520322204507294828,-0.0035966159287141863388,-0.0036943042824333360841,1.0432118121080850249,1.0156262001188948091,45190.499938600168278,45190.496186567947827,45190.496244295885845,45190.496341984239564,4096
7,-0.00026078547509911231828,-4.9381417035476715682e-05,-0.00014706977075462646098,5.2810447888070565854,1.773209230972494971,45190.496391365656599,45190.4961305801815,45190.496244295885845,45190.496341984239564,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I1_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-4370.3309132523951348,-160943.72609509085549,-160943.72195534544335,0.027154403711706411317,0.027154404410163715643,612848.68951493323584,608478.35860168084071,451904.96755958779249,451904.96341984238035,1
1,-156401.17840634777832,-156709.31414519074178,-156709.31000544532964,0.9980337113940944406,0.99803373775886803173,608614.27756503312213,452213.09915868534381,451904.96755958779249,451904.96341984238035,4
2,-3096.7331128689031345,-3155.7858483703811601,-3155.7817086249690135,0.98128747058930747282,0.98128875783940251791,455060.74926821276151,451964.01615534385837,451904.96755958779249,451904.96341984238035,16
3,-169.24018837865455112,-170.72018286090218453,-170.71604311549003796,0.99133087572045603032,0.99135491480530001725,452075.68360270328253,451906.44341432462798,451904.96755958779249,451904.96341984238035,64
4,-9.8588921706705718861,-9.8880754650458584365,-9.8839357196337118694,0.99704863757579026472,0.99746623716771115641,451914.85149530742621,451904.99260313675563,451904.96755958779249,451904.96341984238035,256
5,-0.60376226141957545224,-0.60400618823643981159,-0.59986644282429324448,0.99959615179179443512,1.0064944766320647997,451905.56742603061679,451904.96366376919721,451904.96755958779249,451904.96341984238035,1024
6,-0.037408332540536548549,-0.037432565507771187185,-0.03329282009562462008,0.99935262339340305831,1.1236156154117083566,451905.00085240788812,451904.96344407534758,451904.96755958779249,451904.96341984238035,4096
7,-0.0073897065350081447832,0.0029616275469095398876,0.0071013729590561069926,-2.4951505271887776578,-1.0406025113192142801,451904.96045821483344,451904.95306850829843,451904.96755958779249,451904.96341984238035,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I1_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-43703.310164472644374,-1609437.2585688689528,-1609436.9700416177029,0.02715440439308218549,0.02715440926111107056,6128486.8927672933305,6084783.5826028206861,4519049.9227256756276,4519049.6341984243777,1
1,-1564011.7844609907766,-1567093.1361388392006,-1567092.8476115879507,0.99803371503148781158,0.99803389878570817679,6086142.7703372635783,4522130.9858762728018,4519049.9227256756276,4519049.6341984243777,4
2,-30967.330663839796216,-31557.856148518113969,-31557.56762126686408,0.98128752847154202194,0.98129650027179841714,4550607.4903469424917,4519640.1596831026955,4519049.9227256756276,4519049.6341984243777,16
3,-1692.4011915495188987,-1707.2024175572664717,-1706.9138903060165831,0.99133012825220470377,0.99149769719555340972,4520756.8366159816442,4519064.4354244321253,4519049.9227256756276,4519049.6341984243777,64
4,-98.59428387728985399,-98.875563614583825256,-98.587036363333936606,0.99715521482749370222,1.0000735138637214664,4519148.5097620389615,4519049.9154781616717,4519049.9227256756276,4519049.6341984243777,256
5,-6.0364554994621357764,-6.0348829696172288095,-5.7463557183673401596,1.0002605733786096447,1.0504841320852338449,4519055.6690813939949,4519049.6326258945328,4519049.9227256756276,4519049.6341984243777,1024
6,-0.42227066728628415149,-0.32056534475077569368,-0.032038093500887043774,1.3172686137192387654,13.18026827266087717,4519049.9547637691285,4519049.5324931018422,4519049.9227256756276,4519049.6341984243777,4096
7,-0.49841849324911891017,0.46086916824015133898,0.74939641949003998889,-1.081475020670945026,-0.66509324075539334259,4519049.1733292561375,4519048.6749107628884,4519049.9227256756276,4519049.6341984243777,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I3_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,1.7680363129102261155e-07,-21101.798932075641979,-21101.79912252068177,-8.3786046801096890156e-12,-8.3786046044922645276e-12,93406.593079250425284,93406.593079427228915,72304.793956729743513,72304.794147174783305,1
1,-21060.434413692094786,-21101.798932928204017,-21101.799123373243809,0.99803976336957878225,0.99803975436220830462,93406.593080102987322,72346.158666410892536,72304.793956729743513,72304.794147174783305,4
2,-412.31177489767011934,-419.89409235056970715,-419.89428279560949875,0.98194230976088820839,0.98194186439630498425,72724.688239525353012,72312.376464627682893,72304.793956729743513,72304.794147174783305,16
3,-21.349056210110710197,-21.535323164600875145,-21.535513609640666743,0.99135063109726883327,0.99134186428474655253,72326.32947033938418,72304.98041412927347,72304.793956729743513,72304.794147174783305,64
4,-1.2311715229171724673,-1.234601420740872868,-1.234791865780664466,0.99722185819157558489,0.99706805416862449702,72306.028748595524178,72304.797577072607005,72304.793956729743513,72304.794147174783305,256
5,-0.075227958976306297245,-0.075037613416100157337,-0.07522805845589175533,1.002536668632444794,0.99999867762657311684,72304.869184788199405,72304.793956829223099,72304.793956729743513,72304.794147174783305,1024
6,-0.0046725008529691081094,-0.0044229049361419470188,-0.0046133499759335450108,1.0564325755201243273,1.0128216756465768647,72304.798570079719447,72304.793897578866478,72304.793956729743513,72304.794147174783305,4096
7,-0.00032152518150496689486,-8.3536878605627862271e-06,-0.00019879872765216077823,38.489010706620514039,1.6173402380499198396,72304.794155528471165,72304.79383400328966,72304.793956729743513,72304.794147174783305,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I3_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,2.2938751669698831392e-05,-211017.99220817705498,-211017.9881183812908,-1.0870519347501375311e-10,-1.0870519558185802635e-10,934065.9336799248635,934065.93370286361517,723047.94556154357269,723047.94147174780852,1
1,-210604.34480154978564,-211017.99220399328141,-211017.98811419751723,0.99803975292285210198,0.99803977226612605912,934065.93367574108993,723461.58887419130428,723047.94556154357269,723047.94147174780852,4
2,-4123.1177614153701825,-4198.9431687377912112,-4198.939078942027038,0.98194178766529620285,0.98194274408340286183,727246.88464048559973,723123.76687907022955,723047.94556154357269,723047.94147174780852,16
3,-213.49055569966901658,-215.35545310096932781,-215.35136330520515457,0.99134037529838654821,0.99135920211055770314,723263.29692484877785,723049.80636914910883,723047.94556154357269,723047.94147174780852,64
4,-12.311738965524284595,-12.348226976806301991,-12.344137181042128759,0.99704508093748577051,0.99737541676322257053,723060.28969872461482,723047.97795975909054,723047.94556154357269,723047.94147174780852,256
5,-0.75229417285896715839,-0.75254562172506211937,-0.74845582596088888749,0.99966586894025299872,1.0051283546268752628,723048.69401736953358,723047.94172319667462,723047.94556154357269,723047.94147174780852,1024
6,-0.046604933591197550413,-0.046545889627225278673,-0.0424560938630520468,1.0012685108061128599,1.097720712167448921,723047.98801763743575,723047.94141270384455,723047.94556154357269,723047.94147174780852,4096
7,-0.0078114643058597721392,0.0023762334948287389125,0.0064660292590019707859,-3.2873302740910837539,-1.2080774758302700216,723047.93909551431369,723047.93128405000783,723047.94556154357269,723047.94147174780852,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I3_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,0.0013425538063529529609,-2110179.9210941018819,-2110179.6265242494464,-6.3622717330039592704e-10,-6.3622726211432541381e-10,9340659.335811580886,9340659.3371541346924,7230479.7092873314396,7230479.4147174790041,1
1,-2106043.4473873153029,-2110179.9156940775711,-2110179.6211242251356,0.998039755626523577,0.99803989494756553788,9340659.3304115565752,7234615.8830242412723,7230479.7092873314396,7230479.4147174790041,4
2,-41231.175844905222675,-41989.428820610670755,-41989.134250758235339,0.98194181257037588652,0.98194870126813044419,7272468.8435380896749,7231237.6676931844522,7230479.7092873314396,7230479.4147174790041,16
3,-2134.9021490536110832,-2153.5556067222164529,-2153.2610368697810372,0.99133829764581906703,0.99147391444798607944,7232632.9703242012206,7230498.0681751476095,7230479.7092873314396,7230479.4147174790041,64
4,-123.12214791117048662,-123.47551234107459095,-123.18094248863917528,0.99713818211235268285,0.99952269745399852574,7230602.8902298200787,7230479.7680819089082,7230479.7092873314396,7230479.4147174790041,256
5,-7.5209968074168500607,-7.518871122293148801,-7.2243012698577331321,1.0002827133341065907,1.0410690981004671889,7230486.9335886012973,7230479.4125917938804,7230479.7092873314396,7230479.4147174790041,1024
6,-0.50731965116892752121,-0.4134945548712494201,-0.11892470243583375122,1.2269076948955049684,4.2658895988632273811,7230479.8282120338754,7230479.3208923827065,7230479.7092873314396,7230479.4147174790041,4096
7,-0.50319028652893393883,0.45869761345147708198,0.75326746588689275086,-1.096997829883332224,-0.66801011502133655846,7230478.9560198655527,7230478.4528295790237,7230479.7092873314396,7230479.4147174790041,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I4_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,75122.334533152488802,-10424570.151382042533,-10424570.15163800518,-0.007206276464377105105,-0.0072062764642001637475,10514951.144066011013,10590073.478599163502,90380.992428005833062,90380.992683968479128,1
1,-29542.281623059969128,-33537.641439888980138,-33537.641695851626203,0.88086938600050114696,0.88086937927761762033,123918.63412385745927,94376.352500797490137,90380.992428005833062,90380.992683968479128,4
2,-3871.7211683459477456,-3995.2661502364373263,-3995.2664061990833915,0.96907715850590372644,0.96907709642054357428,94376.258834204916454,90504.537665858968708,90380.992428005833062,90380.992683968479128,16
3,-240.43917126231934134,-244.0884115095253506,-244.0886674721714158,0.9850495145400886816,0.9850484815716888862,90625.081095478004478,90384.641924215685137,90380.992428005833062,90380.992683968479128,64
4,-13.010361214093819626,-13.09028079021751978,-13.090536752863584979,0.99389473935628449278,0.99387530547574935995,90394.082964758696647,90381.072603544602828,90380.992428005833062,90380.992683968479128,256
5,-0.7775710345085968811,-0.77869434088398037375,-0.77895030353004557355,0.99855744890336777615,0.99822932346877827302,90381.771378309363108,90380.993807274854511,90380.992428005833062,90380.992683968479128,1024
6,-0.048020793990403376483,-0.047730261654386652026,-0.047986224300451851832,1.0060869629863012299,1.0007204086267566405,90381.040414230133514,90380.992393436143111,90380.992428005833062,90380.992683968479128,4096
7,-0.0030223038227603638006,-0.0026460671499251020578,-0.0029020297959903018636,1.1421871220637432674,1.0414447938943435557,90380.995330035629053,90380.992307731806292,90380.992428005833062,90380.992683968479128,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I4_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-1313927.4879367305111,-104245701.84725737553,-104245701.84340662727,0.012604140647083176943,0.012604140647548763262,105149511.77409706029,103835584.28616032978,903809.93069043301512,903809.92683968476069,1
1,-295422.81721065935324,-335376.41816654909576,-335376.41431580084134,0.88086937902697545858,0.88086938914100279882,1239186.3450062338565,943763.52779557450322,903809.93069043301512,903809.92683968476069,4
2,-38717.211815937450808,-39952.664397447061845,-39952.660546698807423,0.96907709159971430318,0.969077185002052666,943762.59123713182254,905045.37942119437173,903809.93069043301512,903809.92683968476069,16
3,-2404.3917719897527832,-2440.8868350909449418,-2440.88298434269052,0.98504844117452401681,0.98504999519148824877,906250.81367477570564,903846.42190278595285,903809.93069043301512,903809.92683968476069,64
4,-130.10371091644179842,-130.90551279035469179,-130.9016620421002699,0.99387495715939037753,0.9939041940857722921,903940.83235247511539,903810.72864155867359,903809.93069043301512,903809.92683968476069,256
5,-7.7757795287976136933,-7.789595351611865226,-7.7857446033574433386,0.99822637477421818995,0.99872008715061981221,903817.71643503637256,903809.94065550757495,903809.93069043301512,903809.92683968476069,1024
6,-0.48010340634971271356,-0.48010866488948522601,-0.47625791663506333862,0.99998904718836157041,1.0080743848665428358,903810.40694834965018,903809.92684494330047,903809.93069043301512,903809.92683968476069,4096
7,-0.035203605836045426258,-0.024197413723072713765,-0.020346665468650826369,1.4548499372260635477,1.7301904280229832451,903809.95103709848377,903809.91583349264772,903809.93069043301512,903809.92683968476069,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e2_I4_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-540640.81828915362712,-1042457018.115807383,-1042457017.8316490339,0.00051862168789111016054,0.00051862168803247875432,1051495117.3842042317,1050954476.5659150781,9038099.5525551978499,9038099.2683968487554,1
1,-2954228.1708465255651,-3353764.1727844607622,-3353763.8886261116677,0.88086938098386904087,0.88086945561833866384,12391863.441181309518,9437635.2703347839524,9038099.5525551978499,9038099.2683968487554,4
2,-387172.11931490971256,-399526.64336870523675,-399526.35921035614228,0.96907709596129716048,0.96907778520580227369,9437625.9117655539922,9050453.7924506442796,9038099.5525551978499,9038099.2683968487554,16
3,-24043.919371729060003,-24408.86807148236494,-24408.583913133270471,0.9850485201245490862,0.98505998780175038149,9062508.1364683311203,9038464.2170966020603,9038099.5525551978499,9038099.2683968487554,64
4,-1301.0521694442822991,-1309.0385307431124602,-1308.7543723940179916,0.99389906323513909178,0.99411485981464454552,9039408.3069275918679,9038107.2547581475856,9038099.5525551978499,9038099.2683968487554,256
5,-77.756546345378410479,-77.884531481329759117,-77.600373132235290541,0.99835673228666684805,1.0020125317294156849,9038177.1529283300852,9038099.3963819847067,9038099.5525551978499,9038099.2683968487554,1024
6,-4.8492988787538706674,-4.7416956975393986795,-4.4575373484449301031,1.0226929748508134657,1.0878874364217299651,9038104.0100925462948,9038099.1607936675409,9038099.5525551978499,9038099.2683968487554,4096
7,-0.75321970129061810439,0.17952413693910784787,0.46368248603357642423,-4.1956458565017360879,-1.6244299148190720243,9038099.0888727118163,9038098.3356530105257,9038099.5525551978499,9038099.2683968487554,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I0_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-1.4153284766393881e-08,-5.3534663875584698189,-5.3534697518902625291,2.643760834902468281e-09,2.6437591734587614133e-09,18081.552003181254296,18081.552003167101011,18076.198533429364034,18076.198536793695826,1
1,-5.2943690993984997561,-5.3534663604258803105,-5.3534697247576730206,0.98896093539239513702,0.98896031389028757824,18081.552003154121707,18076.257634054723207,18076.198533429364034,18076.198536793695826,4
2,-0.060071898249214328303,-0.060689832086326944705,-0.060693196418119654822,0.98981816531913204634,0.98976329793828685198,18076.259226625782153,18076.199154727532939,18076.198533429364034,18076.198536793695826,16
3,-0.000955582178258751469,-0.00089616183236174151716,-0.00089952616415445163511,1.0663053744884601881,1.0623172691780367489,18076.199432955528188,18076.198477373349929,18076.198533429364034,18076.198536793695826,64
4,-1.5891851811389301474e-05,4.7509254470057271647e-05,4.4144922677347153694e-05,-0.33450013031471895672,-0.3599927431641909242,18076.198489284441356,18076.198473392589545,18076.198533429364034,18076.198536793695826,256
5,-3.870464819755170538e-07,6.3095930407541800378e-05,5.9731598614831682426e-05,-0.0061342542930352562397,-0.006479760979968336169,18076.198473697765419,18076.198473310718937,18076.198533429364034,18076.198536793695826,1024
6,-2.1157071277144723354e-06,6.5356837470886830488e-05,6.1992505678176712536e-05,-0.032371626437048961913,-0.034128433825498151425,18076.198471436858355,18076.198469321151228,18076.198533429364034,18076.198536793695826,4096
7,1.6546134068207152268e-05,4.6631121334073100115e-05,4.3266789541362982163e-05,0.35483028490067607374,0.38242111891359709848,18076.198490162574492,18076.19850670870856,18076.198533429364034,18076.198536793695826,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I0_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,6.9758644372086564545e-06,-53.535232054679880775,-53.530835609413301768,-1.303041785656899648e-07,-1.3031488034500180977e-07,180815.52059999163201,180815.52060696749645,180761.98976438221871,180761.98536793695213,1
1,-52.943681139981791262,-53.535219643190345096,-53.530823197923766088,0.98895047956931662176,0.98903170131026963959,180815.52058758014248,180762.57690644016068,180761.98976438221871,180761.98536793695213,4
2,-0.60071884132355535257,-0.60745320596078045128,-0.60305676069420144358,0.98891377217019759121,0.99612321837175853297,180762.59282114291291,180761.99210230158936,180761.98976438221871,180761.98536793695213,16
3,-0.0095495590189642598489,-0.0095253450496386449231,-0.0051288997830596372296,1.0025420569228128393,1.861911798414490601,180761.99489328200177,180761.9853437229828,180761.98976438221871,180761.98536793695213,64
4,-0.00015059979463671879785,-8.7587770934760555974e-05,0.0043088574956442471375,1.7194157703692736598,-0.034951212656477417141,180761.98545552472306,180761.98530492492843,180761.98976438221871,180761.98536793695213,256
5,-8.7344608061812323285e-06,7.7500620122350483143e-05,0.0044739458867013581767,-0.11270181828728738441,-0.0019522946918388307219,180761.98529043633201,180761.9852817018712,180761.98976438221871,180761.98536793695213,1024
6,-0.0002664976750850200915,0.00033783181048363530863,0.0047342770770626430021,-0.78884719204951640379,-0.056291102262727545014,180761.98503010514165,180761.98476360746656,180761.98976438221871,180761.98536793695213,4096
7,-0.0072054029853205747713,0.0072731008642819006127,0.011669546130860908306,-0.99069201978295266001,-0.61745357570209149681,180761.97809483608785,180761.97088943310253,180761.98976438221871,180761.98536793695213,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I0_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,0.00038428387870226288214,-535.35145383316353218,-535.06201955905225986,-7.1781607381610059181e-07,-7.1820436632552143098e-07,1808155.2051332029146,1808155.2055174867933,1807620.1431136438623,1807619.853679369751,1
1,-529.43638475269096944,-535.35187551343619816,-535.06244123932492585,0.98895027545187564689,0.98948523377271119136,1808155.2055548831872,1807625.7691701304963,1807620.1431136438623,1807619.853679369751,4
2,-6.0072319479263569519,-6.0737564654909874662,-5.7843221913797151501,0.98904722012767549505,1.0385368845599300682,1807625.927435835242,1807619.9202038873157,1807620.1431136438623,1807619.853679369751,16
3,-0.094448380541848564462,-0.095368694971512013581,0.1940655791397603025,0.99034993160031853078,-0.48668280568100965664,1807619.9490480647225,1807619.8545996841807,1807620.1431136438623,1807619.853679369751,64
4,-0.0020624369201414083363,0.00059453307267176569439,0.29002880718394408177,-3.4690028443212512015,-0.0071111450623363605656,1807619.8530848366784,1807619.8510223997582,1807620.1431136438623,1807619.853679369751,256
5,-0.0042508673592465129332,0.0054763175386369766784,0.29491059164990929276,-0.77622733328654439046,-0.014414088471575654226,1807619.8482030522124,1807619.8439521848532,1807620.1431136438623,1807619.853679369751,1024
6,-0.042658633957216807175,0.044633129705289320555,0.33406740381656163663,-0.9557616559468263639,-0.12769469116071232239,1807619.8090462400457,1807619.7663876060885,1807620.1431136438623,1807619.853679369751,4096
7,-0.0248574812619608565,0.025657020170001487713,0.31509129428127380379,-0.9688374213863127328,-0.078889774846559960648,1807619.828022349581,1807619.8031648683191,1807620.1431136438623,1807619.853679369751,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I1_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-15437.057963870609576,-15657.339330159942953,-15657.339427848296673,0.98593111117768160695,0.98593110502631805153,60847.835672144182517,45410.777708273572941,45190.496244295885845,45190.496341984239564,1
1,-7.0387321291902935627,-31.78455584969536929,-31.784653538049088439,0.22145132883012283585,0.22145064821185791011,45222.280897833934933,45215.242165704744639,45190.496244295885845,45190.496341984239564,4
2,-25.675190608253153357,-25.910599902321603594,-25.910697590675322743,0.9909145563994696457,0.99091082045946447029,45216.406941886561167,45190.731751278308014,45190.496244295885845,45190.496341984239564,16
3,-0.24253674249780488026,-0.24464819346237476339,-0.24474588181609391313,0.99136943978744478242,0.99097374263502821041,45190.740990177701939,45190.498453435204134,45190.496244295885845,45190.496341984239564,64
4,-0.0034147580800159005321,-0.0032682806079797899201,-0.0033659689616989396654,1.04481789956421526,1.0144948212155631524,45190.499610264847544,45190.496195506767528,45190.496244295885845,45190.496341984239564,256
5,-5.3386196846361144708e-05,0.00010514608014489112975,7.4577264257413844462e-06,-0.50773359095075204994,-7.1585083440566054237,45190.496236838159419,45190.496183451962573,45190.496244295885845,45190.496341984239564,1024
6,-3.413901978888134181e-06,0.00015973326368268203623,6.2044909963532290931e-05,-0.021372517534419242354,-0.055023078942248442554,45190.496182250975881,45190.496178837073902,45190.496244295885845,45190.496341984239564,4096
7,1.4910339935170213721e-05,0.00014312854811038278058,4.5440194391233035276e-05,0.10417446506668359831,0.32813107723075514175,45190.496198855691453,45190.496213766031389,45190.496244295885845,45190.496341984239564,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I1_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-154370.58012348848473,-156573.39517931473648,-156573.39103956932433,0.98593110245004592833,0.98593112851771765059,608478.35859915711683,454107.7784756686321,451904.96755958779249,451904.96341984238035,1
1,-70.387307452484634496,-317.84694696286217663,-317.84280721745003007,0.22145031791262987115,0.22145320219352841615,452222.81036680524252,452152.42305935275789,451904.96755958779249,451904.96341984238035,4
2,-256.75191086946000496,-259.10739098088856736,-259.10325123547642079,0.99090925155584504489,0.99092508351475880562,452164.07081082326891,451907.31889995380891,451904.96755958779249,451904.96341984238035,16
3,-2.4253470150907503466,-2.4478993751204711771,-2.44375962970832461,0.99078705593091998064,0.99246545593366238545,451907.41131921750082,451904.98597220241007,451904.96755958779249,451904.96341984238035,64
4,-0.034158464510397834601,-0.034080596740551527546,-0.029940851328404960441,1.0022848123945451467,1.1408648383351616325,451904.9975004391209,451904.9633419746105,451904.96755958779249,451904.96341984238035,256
5,-0.00053415699855463572021,-0.00033850621804276670446,0.0038012391941038004006,1.577982825967322689,-0.140521806515933104,451904.96375834859839,451904.96322419159983,451904.96755958779249,451904.96341984238035,1024
6,-0.0002851921427122761088,0.00043676214036736382695,0.004576507552513930932,-0.65296901071232711276,-0.062316545846322621409,451904.96298308023998,451904.96269788809727,451904.96755958779249,451904.96341984238035,4096
7,-0.007754141424925364845,0.0079296222781692904391,0.012069367690315857544,-0.97787021284392895357,-0.64246459498844197991,451904.95549022010218,451904.94773607867725,451904.96755958779249,451904.96341984238035,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I1_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-1543705.8039756234834,-1565733.9465407521493,-1565733.6580135008994,0.9859311075078901802,0.98593128919140379384,6084783.580739176527,4541077.7767635530436,4519049.9227256756276,4519049.6341984243777,1
1,-703.87333097932378223,-3178.4673829910220775,-3178.1788557397721888,0.22145054397788418269,0.22147064810658239564,4522228.1015814153998,4521524.228250436076,4519049.9227256756276,4519049.6341984243777,4
2,-2567.5188116707577137,-2591.0729318792573395,-2590.7844046280074508,0.99090951091391462398,0.99101986529033847561,4521640.707130303635,4519073.1883186328773,4519049.9227256756276,4519049.6341984243777,16
3,-24.251893531150017225,-24.477150474182508333,-24.188623222932619683,0.99079725627090118733,1.0026157052277953781,4519074.1113488985602,4519049.8594553674102,4519049.9227256756276,4519049.6341984243777,64
4,-0.34329143219201796455,-0.33583944075144245289,-0.047312189501553802984,1.0221891491478834142,7.2558770965512758835,4519049.9700378651291,4519049.6267464329371,4519049.9227256756276,4519049.6341984243777,256
5,-0.0095471520135106402449,0.0031674089459556853399,0.29169466019584433525,-3.0141835728856379776,-0.032729951268565097133,4519049.6310310154317,4519049.6214838634182,4519049.9227256756276,4519049.6341984243777,1024
6,-0.046400140659443422919,0.049512327502270636614,0.33803957875215928652,-0.9371431924163838041,-0.13726244965375088925,4519049.5846860968754,4519049.538285956216,4519049.9227256756276,4519049.6341984243777,4096
7,-0.044536841367062152131,0.046725204696940636495,0.3352524559468292864,-0.95316524894706841398,-0.13284568264020607764,4519049.5874732196808,4519049.5429363783137,4519049.9227256756276,4519049.6341984243777,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I3_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-20795.342919553737303,-21101.798932231602031,-21101.799122676641822,0.98547725652859987023,0.98547724763460679213,93406.593079406385336,72611.250159852648032,72304.793956729743513,72304.794147174783305,1
1,-8.5744165079578138489,-41.364518404489430736,-41.364708849529222334,0.20728916565911724715,0.20728821129017569549,72346.158665579272736,72337.584249071314922,72304.793956729743513,72304.794147174783305,4
2,-34.111520499605411771,-34.413404101215817832,-34.41359454625560943,0.99122773205688940898,0.99122224659664141377,72339.207551275999123,72305.096030776393711,72304.793956729743513,72304.794147174783305,16
3,-0.30704480433023206842,-0.30965498457091200635,-0.30984542961070360434,0.99157068230535072139,0.99096121803703768956,72305.103802159354217,72304.796757355023985,72304.793956729743513,72304.794147174783305,64
4,-0.0042772703565319147856,-0.0040391401210868593807,-0.0042295851608784573727,1.058955675788979283,1.0112742015681636039,72304.798186314904392,72304.79390904454786,72304.793956729743513,72304.794147174783305,256
5,-6.6665215861405613396e-05,0.00018661490798166369132,-3.8301318099343006907e-06,-0.35723413837846207242,17.4054625714171284,72304.793960559875323,72304.793893894659462,72304.793956729743513,72304.794147174783305,1024
6,-3.1556925108588984585e-06,0.00025391209778291568,6.3467057991317687993e-05,-0.012428287342011111125,-0.049721739288602255876,72304.793893262685522,72304.793890106993011,72304.793956729743513,72304.794147174783305,4096
7,1.2567120563744538231e-05,0.00024015239615238215265,4.9707356360784160643e-05,0.052329773781521691143,0.25282214713915405365,72304.793907022387152,72304.793919589507716,72304.793956729743513,72304.794147174783305,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I3_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-207953.42992616024935,-211017.99217428239734,-211017.98808448663317,0.98547724667197530849,0.98547726577177199273,934065.93364603020586,726112.50371986995651,723047.94556154357269,723047.94147174780852,1
1,-85.744146245300498776,-413.64740550804589247,-413.64331571228171924,0.20728800689560394634,0.2072900564043965778,723461.58887725585441,723375.84473101055391,723047.94556154357269,723047.94147174780852,4
2,-341.11519492015912647,-344.1362670551239944,-344.13217725935982116,0.99122129102864665401,0.99123307107394695737,723392.07773880293252,723050.96254388277339,723047.94556154357269,723047.94147174780852,16
3,-3.0704343721802729306,-3.0988021647852406204,-3.0947123690210673885,0.9908455618989366198,0.99215500701007823309,723051.04027391259376,723047.96983954041349,723047.94556154357269,723047.94147174780852,64
4,-0.042736656807278450287,-0.042639969506751640438,-0.038550173742578408564,1.0022675274313106701,1.1085982930363838862,723047.98411171731527,723047.94137506050799,723047.94556154357269,723047.94147174780852,256
5,-0.00064090722389664733782,-0.000392620037757751561,0.0036971757264154803124,1.6323854165896906078,-0.17335049002878356074,723047.94186436784628,723047.94122346062238,723047.94556154357269,723047.94147174780852,1024
6,-0.00022933508006417469005,0.00049624547506255112239,0.0045860412392357829958,-0.4621403954066629819,-0.05000719969591704814,723047.94097550233346,723047.94074616725339,723047.94556154357269,723047.94147174780852,4096
7,-0.0080208059147253152332,0.0083006172864656946331,0.012390413050638926507,-0.96629029359098185862,-0.64733967156258061617,723047.93317113052206,723047.92515032460733,723047.94556154357269,723047.94147174780852,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I3_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,-2079534.2960180277323,-2110179.9147690192231,-2110179.6201991667876,0.98547724839171072897,0.98547738595909355197,9340659.3294864982272,7261125.0334684704949,7230479.7092873314396,7230479.4147174790041,1
1,-857.44273764355421008,-4136.4707666880949546,-4136.1761968356595389,0.20728847996430395971,0.2073032426180326284,7234615.8854841670991,7233758.4427465235449,7230479.7092873314396,7230479.4147174790041,4
2,-3411.1516638307084577,-3441.3613521186180151,-3441.0667822661825994,0.99122158785525052308,0.99130644061032347977,7233920.7760695976222,7230509.6244057669137,7230479.7092873314396,7230479.4147174790041,16
3,-30.701846799936902244,-30.983824005255883094,-30.689254152820467425,0.99089921227053354765,1.0004103275711338036,7230510.39854148426,7230479.6966946843231,7230479.7092873314396,7230479.4147174790041,64
4,-0.42889571923160474398,-0.42080558659745292971,-0.12623573416203726083,1.0192253451280601002,3.3975777308909262968,7230479.8355230656016,7230479.40662734637,7230479.7092873314396,7230479.4147174790041,256
5,-0.012720228461148508359,0.004040719208205700852,0.29861057164362136973,-3.148010986587949968,-0.042598051338683158034,7230479.4106767597959,7230479.3979565313348,7230479.7092873314396,7230479.4147174790041,1024
6,-0.045989041221673687687,0.051956267811874567997,0.34652612024729023688,-0.88514905243372629391,-0.13271450125853337473,7230479.3627612111923,7230479.3167721699706,7230479.7092873314396,7230479.4147174790041,4096
7,-0.0045158382963563781232,0.0077623357151423988398,0.30233218815055806772,-0.58176281754306162123,-0.014936677182740267366,7230479.406955143289,7230479.4024393049926,7230479.7092873314396,7230479.4147174790041,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I4_logL-4.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,1.9965959552337153582e-07,-68959.666099499605863,-68959.666355462251929,-2.8953097776791632675e-12,-2.8953097669324298356e-12,159340.65878346808499,159340.65878366774459,90380.992428005833062,90380.992683968479128,1
1,-68359.880598903024449,-68959.666099090379731,-68959.666355053025796,0.99130237232695552711,0.99130236864746588217,159340.65878305885886,90980.77818415583441,90380.992428005833062,90380.992683968479128,4
2,-1890.6429305504428413,-1897.5495516539348557,-1897.5498076165809209,0.99636024203032163676,0.9963601076301583522,92278.542235622413983,90387.899305071971142,90380.992428005833062,90380.992683968479128,16
3,-9.6211979182314948389,-9.7206722064251920301,-9.7209281690712572299,0.9897667274359949665,0.98974066579803863798,90390.71335617490432,90381.092158256672825,90380.992428005833062,90380.992683968479128,64
4,-0.10754511982712955387,-0.10791738716329746239,-0.1081733498093626622,0.99655044153724177571,0.99419237748169712757,90381.100601355642425,90380.993056235815295,90380.992428005833062,90380.992683968479128,256
5,-0.0015671387415707727087,-0.0012535929444936755317,-0.0015095555905588753376,1.2501177104213344897,1.0381457638075976019,90380.993937561423621,90380.99237042268205,90380.992428005833062,90380.992683968479128,1024
6,-2.7156349538870472315e-05,0.00029446853256587246506,3.8505886500672659167e-05,-0.09222156711361208131,-0.7052518980025580806,90380.992389499946562,90380.992362343597023,90380.992428005833062,90380.992683968479128,4096
7,1.9046084759111181484e-05,0.00029792908163273068567,4.196643556753087978e-05,0.063928249819499212101,0.45384089693447770739,90380.992386039397495,90380.992405085482254,90380.992428005833062,90380.992683968479128,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I4_logL-5.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,0.00014047607203337975079,-689596.6660414969615,-689596.66219074870708,-2.03707585826591721e-10,-2.0370758696410684186e-10,1593406.5928811817222,1593406.5930216577942,903809.93069043301512,903809.92683968476069,1
1,-683598.8079050550574,-689596.66586995364582,-689596.6620192053914,0.99130236809174236386,0.99130237362723299744,1593406.5927096384065,909807.78480458334911,903809.93069043301512,903809.92683968476069,4
2,-18906.429349748946038,-18975.498362896634831,-18975.494512148380409,0.99636009490624280412,0.99636029710028279499,922785.42520258139552,903878.99585283244949,903809.93069043301512,903809.92683968476069,16
3,-96.211970020260366709,-97.209537641214637915,-97.205686892960216028,0.9897379655827997152,0.98977717349197790803,903907.13637732597533,903810.92440730571496,903809.93069043301512,903809.92683968476069,64
4,-1.075473061789921303,-1.0820118003990728539,-1.0781610521446509665,0.99395686941053701857,0.99750687492431415471,903811.00885148515977,903809.93337842336985,903809.93069043301512,903809.92683968476069,256
5,-0.015666348678394115268,-0.015316100828101752995,-0.0114653525736798656,1.0228679514599259329,1.3664079301283900884,903809.9421557855888,903809.9264894369104,903809.93069043301512,903809.92683968476069,1024
6,-0.00050048118703216459835,0.00038266001666897864197,0.0042334082710908660374,-1.3079003952093264119,-0.1182218097058709722,903809.92645702474402,903809.92595654355699,903809.93069043301512,903809.92683968476069,4096
7,-0.0073909430186063218571,0.0077362485898220256786,0.011586996844243913074,-0.95536524360527979595,-0.63786528277842156068,903809.91910343617087,903809.91171249315227,903809.93069043301512,903809.92683968476069,16384


==> Data/Buckling/example_shell3D_DWR_buckling_r7_e3_I4_logL-6.000000.csv <==
Ref,Approx,Exact_an,Exact_num,Efficiency_num,Efficiency_an,NumGoal,EstGoal,exGoal_an,exGoal_num,DoFs
0,0.0086329888881664373912,-6895966.6538795323568,-6895966.3697211832623,-1.2518895930724507213e-09,-1.2518896446583867517e-09,15934065.922276381112,15934065.93090937,9038099.5525551978499,9038099.2683968487554,1
1,-6835988.0735251008946,-6895966.6565260055086,-6895966.3723676564141,0.99130236760293151692,0.99130240845099095066,15934065.924922854264,9098077.8513977533694,9038099.5525551978499,9038099.2683968487554,4
2,-189064.29231508318844,-189754.98360426728414,-189754.69944591818967,0.9963600888047055057,0.99636158085754406564,9227854.2520011160395,9038789.9596860328511,9038099.5525551978499,9038099.2683968487554,16
3,-962.11590391814752365,-972.09105523048765463,-971.80689688139318605,0.98973845993267063582,0.99002786150793450692,9039071.3594520792431,9038109.2435481610955,9038099.5525551978499,9038099.2683968487554,64
4,-10.76096193195462547,-10.80907843018121639,-10.524920081086747814,0.99554851058419193674,1.0224269494731883245,9038110.0774752789366,9038099.316513346982,9038099.5525551978499,9038099.2683968487554,256
5,-0.16213615254127944354,-0.14401468455434951466,0.14014366454011906171,1.1258306959669178155,-1.1569281642044158987,9038099.4124115333098,9038099.2502753807685,9038099.5525551978499,9038099.2683968487554,1024
6,-0.046992957690235925838,0.050522519279184052721,0.33468086837365262909,-0.93013884423609190412,-0.14041124584919773386,9038099.2178743294762,9038099.170881371786,9038099.5525551978499,9038099.2683968487554,4096
7,-0.030212147124075272586,0.03744378160081396345,0.32160213069528253982,-0.8068668770202022661,-0.093942621147312078928,9038099.2309530671546,9038099.2007409200305,9038099.5525551978499,9038099.2683968487554,16384


==> Data/Linear/example_shell3D_DWR_r3_e1_g1_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0,-2.95643e-17,-0,0,0,-2.95643e-17
1,0,-2.95643e-17,-0,0,0,-2.95643e-17
2,0,-2.95643e-17,-0,0,0,-2.95643e-17
3,0,-2.95643e-17,-0,0,0,-2.95643e-17


==> Data/Linear/example_shell3D_DWR_r3_e1_g1_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0,-3.34232e-17,-0,0,0,-3.34232e-17
1,0,-3.34232e-17,-0,0,0,-3.34232e-17
2,0,-3.34232e-17,-0,0,0,-3.34232e-17
3,0,-3.34232e-17,-0,0,0,-3.34232e-17


==> Data/Linear/example_shell3D_DWR_r3_e1_g1_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.00843459,0.00847377,0.995376,0.102637,0.111072,0.111111
1,0.00212057,0.00212302,0.998849,0.108988,0.111109,0.111111
2,0.000530867,0.000531019,0.999713,0.11058,0.111111,0.111111
3,0.000530867,0.000531019,0.999713,0.11058,0.111111,0.111111


==> Data/Linear/example_shell3D_DWR_r3_e1_g1_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.00290503,0.0030201,0.961898,0.0221752,0.0250802,0.0251953
1,0.000763322,0.000770472,0.990719,0.0244248,0.0251881,0.0251953
2,0.000193113,0.000193559,0.997695,0.0250017,0.0251948,0.0251953
3,0.000193113,0.000193559,0.997695,0.0250017,0.0251948,0.0251953


==> Data/Linear/example_shell3D_DWR_r3_e1_g2_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,-2.50517e-18,0,-inf,1,1,1
1,-3.35291e-18,0,-inf,1,1,1
2,4.71066e-18,0,inf,1,1,1
3,2.52084e-18,0,inf,1,1,1


==> Data/Linear/example_shell3D_DWR_r3_e1_g2_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.0527672,0.0554768,0.951158,1.54921,1.60198,1.60469
1,0.0138742,0.0140423,0.988034,1.59064,1.60452,1.60469
2,0.00351055,0.00352103,0.997024,1.60117,1.60468,1.60469
3,0.00351055,0.00352103,0.997024,1.60117,1.60468,1.60469


==> Data/Linear/example_shell3D_DWR_r3_e1_g2_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,-5.01782e-17,-3.39498e-18,14.7801,4.17651e-18,-4.60017e-17,7.81532e-19
1,-4.51351e-15,1.84436e-19,-24472,5.97096e-19,-4.51291e-15,7.81532e-19
2,-2.07078e-14,9.55462e-19,-21673.1,-1.7393e-19,-2.0708e-14,7.81532e-19
3,-2.42229e-14,2.12125e-19,-114192,5.69407e-19,-2.42223e-14,7.81532e-19


==> Data/Linear/example_shell3D_DWR_r3_e1_g2_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.182237,0.195352,0.932861,3.59963,3.78187,3.79498
1,0.0497738,0.0506153,0.983374,3.74437,3.79414,3.79498
2,0.0127087,0.0127616,0.995848,3.78222,3.79493,3.79498
3,0.0127087,0.0127616,0.995848,3.78222,3.79493,3.79498


==> Data/Linear/example_shell3D_DWR_r3_e1_g3_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.0131918,0.0138692,0.951158,0.137302,0.150494,0.151172
1,0.00346856,0.00351057,0.988034,0.147661,0.15113,0.151172
2,0.000877637,0.000880257,0.997024,0.150291,0.151169,0.151172
3,0.000877637,0.000880257,0.997024,0.150291,0.151169,0.151172


==> Data/Linear/example_shell3D_DWR_r3_e1_g3_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.0131918,0.0138692,0.951158,0.137302,0.150494,0.151172
1,0.00346856,0.00351057,0.988034,0.147661,0.15113,0.151172
2,0.000877637,0.000880257,0.997024,0.150291,0.151169,0.151172
3,0.000877637,0.000880257,0.997024,0.150291,0.151169,0.151172


==> Data/Linear/example_shell3D_DWR_r3_e1_g3_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,-2.64495e-17,3.66211e-17,-0.722245,4.51299e-18,-2.19365e-17,4.11341e-17
1,-3.29317e-15,2.38207e-16,-13.8248,-1.97072e-16,-3.49024e-15,4.11341e-17
2,-1.6698e-14,-4.7736e-16,34.98,5.18494e-16,-1.61795e-14,4.11341e-17
3,-9.07176e-15,-1.35841e-15,6.67819,1.39955e-15,-7.67221e-15,4.11341e-17


==> Data/Linear/example_shell3D_DWR_r3_e1_g3_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.0225836,0.0247781,0.911435,0.146267,0.16885,0.171045
1,0.00644739,0.00659128,0.97817,0.164454,0.170901,0.171045
2,0.00166287,0.00167198,0.994551,0.169373,0.171036,0.171045
3,0.00166287,0.00167198,0.994551,0.169373,0.171036,0.171045


==> Data/Linear/example_shell3D_DWR_r3_e1_g4_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,2.07861e-18,-1.94862e-18,-1.06671,-1.50054e-18,5.78065e-19,-3.44917e-18
1,-2.53126e-19,-4.34852e-18,0.0582098,8.99349e-19,6.46223e-19,-3.44917e-18
2,2.1767e-18,-3.45428e-18,-0.630145,5.11532e-21,2.18181e-18,-3.44917e-18
3,-1.78277e-19,-3.8236e-18,0.0466254,3.74428e-19,1.96151e-19,-3.44917e-18


==> Data/Linear/example_shell3D_DWR_r3_e1_g4_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.0263836,0.0277384,0.951158,0.274605,0.300988,0.302343
1,0.00693712,0.00702114,0.988034,0.295322,0.302259,0.302343
2,0.00175527,0.00176051,0.997024,0.300583,0.302338,0.302343
3,0.00175527,0.00176051,0.997024,0.300583,0.302338,0.302343


==> Data/Linear/example_shell3D_DWR_r3_e1_g4_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,-5.27185e-17,-4.20472e-19,125.379,6.87032e-19,-5.20315e-17,2.6656e-19
1,-1.574e-15,1.36568e-18,-1152.55,-1.09912e-18,-1.5751e-15,2.6656e-19
2,-1.06832e-14,3.74666e-21,-2.85141e+06,2.62814e-19,-1.0683e-14,2.6656e-19
3,-4.9719e-16,1.35277e-19,-3675.35,1.31284e-19,-4.97059e-16,2.6656e-19


==> Data/Linear/example_shell3D_DWR_r3_e1_g4_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.0191756,0.0210997,0.908808,0.125303,0.144479,0.146403
1,0.00550633,0.00563269,0.977566,0.14077,0.146276,0.146403
2,0.00142189,0.0014299,0.994401,0.144973,0.146395,0.146403
3,0.00142189,0.0014299,0.994401,0.144973,0.146395,0.146403


==> Data/Linear/example_shell3D_DWR_r3_e1_g5_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.0188454,0.0198132,0.951158,0.196146,0.214992,0.215959
1,0.00495509,0.0050151,0.988034,0.210944,0.215899,0.215959
2,0.00125377,0.00125751,0.997024,0.214702,0.215956,0.215959
3,0.00125377,0.00125751,0.997024,0.214702,0.215956,0.215959


==> Data/Linear/example_shell3D_DWR_r3_e1_g5_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.0188454,0.0198132,0.951158,0.196146,0.214992,0.215959
1,0.00495509,0.0050151,0.988034,0.210944,0.215899,0.215959
2,0.00125377,0.00125751,0.997024,0.214702,0.215956,0.215959
3,0.00125377,0.00125751,0.997024,0.214702,0.215956,0.215959


==> Data/Linear/example_shell3D_DWR_r3_e1_g5_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,-7.2703e-17,-1.17496e-17,6.18771,2.81622e-17,-4.45408e-17,1.64126e-17
1,-1.4268e-15,-2.80915e-18,507.912,1.92217e-17,-1.40758e-15,1.64126e-17
2,-3.16035e-15,-1.47735e-15,2.1392,1.49376e-15,-1.66659e-15,1.64126e-17
3,-6.00952e-15,-1.98758e-15,3.02354,2.00399e-15,-4.00553e-15,1.64126e-17


==> Data/Linear/example_shell3D_DWR_r3_e1_g5_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.0242318,0.0266845,0.908087,0.15873,0.182962,0.185414
1,0.00696937,0.00713052,0.977401,0.178284,0.185253,0.185414
2,0.00180029,0.0018105,0.99436,0.183604,0.185404,0.185414
3,0.00180029,0.0018105,0.99436,0.183604,0.185404,0.185414


==> Data/Linear/example_shell3D_DWR_r3_e1_g6_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.00869789,0.00914453,0.951158,0.090529,0.0992269,0.0996736
1,0.00228696,0.00231466,0.988034,0.0973589,0.0996459,0.0996736
2,0.000578662,0.000580389,0.997024,0.0990932,0.0996718,0.0996736
3,0.000578662,0.000580389,0.997024,0.0990932,0.0996718,0.0996736


==> Data/Linear/example_shell3D_DWR_r3_e1_g6_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.028993,0.0304818,0.951158,0.301763,0.330756,0.332245
1,0.00762321,0.00771554,0.988034,0.32453,0.332153,0.332245
2,0.00192887,0.00193463,0.997024,0.330311,0.332239,0.332245
3,0.00192887,0.00193463,0.997024,0.330311,0.332239,0.332245


==> Data/Linear/example_shell3D_DWR_r3_e1_g6_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,-1.00611e-16,0,-inf,0,-1.00611e-16,0
1,-1.66844e-15,0,-inf,0,-1.66844e-15,0
2,-1.37651e-14,0,-inf,0,-1.37651e-14,0
3,-1.0731e-15,0,-inf,0,-1.0731e-15,0


==> Data/Linear/example_shell3D_DWR_r3_e1_g6_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.0252402,0.0277728,0.908808,0.164932,0.190172,0.192705
1,0.00724779,0.00741412,0.977566,0.185291,0.192539,0.192705
2,0.00187158,0.00188212,0.994401,0.190823,0.192694,0.192705
3,0.00187158,0.00188212,0.994401,0.190823,0.192694,0.192705


==> Data/Linear/example_shell3D_DWR_r3_e2_g1_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0,-6.40202e-17,-0,0,0,-6.40202e-17
1,0,-6.40202e-17,-0,0,0,-6.40202e-17
2,0,-6.40202e-17,-0,0,0,-6.40202e-17
3,0,-6.40202e-17,-0,0,0,-6.40202e-17


==> Data/Linear/example_shell3D_DWR_r3_e2_g1_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0,-5.25877e-17,-0,0,0,-5.25877e-17
1,0,-5.25877e-17,-0,0,0,-5.25877e-17
2,0,-5.25877e-17,-0,0,0,-5.25877e-17
3,0,-5.25877e-17,-0,0,0,-5.25877e-17


==> Data/Linear/example_shell3D_DWR_r3_e2_g1_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,3.90621e-05,3.90623e-05,0.999997,0.111072,0.111111,0.111111
1,2.44088e-06,2.44088e-06,1,0.111109,0.111111,0.111111
2,1.52553e-07,1.52553e-07,0.999999,0.111111,0.111111,0.111111
3,1.52553e-07,1.52553e-07,0.999999,0.111111,0.111111,0.111111


==> Data/Linear/example_shell3D_DWR_r3_e2_g1_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,1.05267e-05,1.05293e-05,0.99975,0.0251847,0.0251953,0.0251953
1,6.58031e-07,6.58041e-07,0.999984,0.0251946,0.0251953,0.0251953
2,4.11273e-08,4.11274e-08,0.999998,0.0251952,0.0251953,0.0251953
3,4.11273e-08,4.11274e-08,0.999998,0.0251952,0.0251953,0.0251953


==> Data/Linear/example_shell3D_DWR_r3_e2_g2_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,3.8978e-18,1.11022e-16,0.0351083,1,1,1
1,-1.943e-18,0,-inf,1,1,1
2,-1.37464e-19,0,-inf,1,1,1
3,-2.3927e-18,0,-inf,1,1,1


==> Data/Linear/example_shell3D_DWR_r3_e2_g2_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,5.00188e-05,5.23447e-05,0.955567,1.60463,1.60468,1.60469
1,3.12979e-06,3.1659e-06,0.988592,1.60468,1.60469,1.60469
2,1.95622e-07,1.96187e-07,0.99712,1.60469,1.60469,1.60469
3,1.95622e-07,1.96187e-07,0.997121,1.60469,1.60469,1.60469


==> Data/Linear/example_shell3D_DWR_r3_e2_g2_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,-2.19527e-16,9.24603e-19,-237.428,-2.64693e-19,-2.19791e-16,6.5991e-19
1,4.08978e-16,2.89676e-18,141.185,-2.23685e-18,4.06741e-16,6.5991e-19
2,-2.89253e-14,2.27429e-19,-127184,4.32481e-19,-2.89249e-14,6.5991e-19
3,-2.35853e-14,2.02266e-19,-116606,4.57644e-19,-2.35849e-14,6.5991e-19


==> Data/Linear/example_shell3D_DWR_r3_e2_g2_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,0.000144546,0.000156709,0.922387,3.79483,3.79497,3.79498
1,1.05646e-05,1.07667e-05,0.981236,3.79497,3.79498,3.79498
2,6.75913e-07,6.79129e-07,0.995264,3.79498,3.79498,3.79498
3,6.75913e-07,6.79129e-07,0.995264,3.79498,3.79498,3.79498


==> Data/Linear/example_shell3D_DWR_r3_e2_g3_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,1.25047e-05,1.30862e-05,0.955567,0.151158,0.151171,0.151172
1,7.82447e-07,7.91476e-07,0.988592,0.151171,0.151172,0.151172
2,4.89056e-08,4.90468e-08,0.997121,0.151172,0.151172,0.151172
3,4.89056e-08,4.90468e-08,0.997121,0.151172,0.151172,0.151172


==> Data/Linear/example_shell3D_DWR_r3_e2_g3_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,1.25047e-05,1.30862e-05,0.955567,0.151158,0.151171,0.151172
1,7.82447e-07,7.91476e-07,0.988592,0.151171,0.151172,0.151172
2,4.89056e-08,4.90468e-08,0.99712,0.151172,0.151172,0.151172
3,4.89056e-08,4.90468e-08,0.997121,0.151172,0.151172,0.151172


==> Data/Linear/example_shell3D_DWR_r3_e2_g3_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,-1.52329e-16,1.58657e-16,-0.960112,-3.31224e-17,-1.85451e-16,1.25535e-16
1,-7.38839e-17,1.06803e-16,-0.691779,1.87321e-17,-5.51517e-17,1.25535e-16
2,-9.4421e-15,6.07127e-16,-15.5521,-4.81593e-16,-9.92369e-15,1.25535e-16
3,-1.13329e-14,-8.09698e-16,13.9965,9.35233e-16,-1.03977e-14,1.25535e-16


==> Data/Linear/example_shell3D_DWR_r3_e2_g3_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,1.94538e-05,2.15262e-05,0.903723,0.171023,0.171043,0.171045
1,1.61463e-06,1.65076e-06,0.978111,0.171043,0.171045,0.171045
2,1.05164e-07,1.05747e-07,0.994487,0.171045,0.171045,0.171045
3,1.05164e-07,1.05747e-07,0.994487,0.171045,0.171045,0.171045


==> Data/Linear/example_shell3D_DWR_r3_e2_g4_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,1.24046e-18,4.13217e-17,0.0300196,-7.67552e-19,4.72909e-19,4.05542e-17
1,-6.96578e-19,3.98113e-17,-0.017497,7.42852e-19,4.62735e-20,4.05542e-17
2,1.68803e-18,4.10413e-17,0.0411301,-4.87081e-19,1.20095e-18,4.05542e-17
3,-1.62391e-18,4.10197e-17,-0.0395885,-4.65478e-19,-2.08939e-18,4.05542e-17


==> Data/Linear/example_shell3D_DWR_r3_e2_g4_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,2.50094e-05,2.61723e-05,0.955567,0.302317,0.302342,0.302343
1,1.56489e-06,1.58295e-06,0.988592,0.302342,0.302343,0.302343
2,9.78112e-08,9.80936e-08,0.997121,0.302343,0.302343,0.302343
3,9.78111e-08,9.80936e-08,0.99712,0.302343,0.302343,0.302343


==> Data/Linear/example_shell3D_DWR_r3_e2_g4_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,-5.5336e-17,9.37623e-19,-59.0174,-1.15055e-18,-5.64866e-17,-2.12923e-19
1,2.99167e-16,-6.22804e-19,-480.355,4.0988e-19,2.99577e-16,-2.12923e-19
2,-7.675e-15,-1.63419e-19,46965.2,-4.95044e-20,-7.67505e-15,-2.12923e-19
3,-4.48793e-15,-1.1717e-19,38302.8,-9.57538e-20,-4.48802e-15,-2.12923e-19


==> Data/Linear/example_shell3D_DWR_r3_e2_g4_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,1.11271e-05,1.30048e-05,0.855611,0.14639,0.146401,0.146403
1,1.07627e-06,1.10872e-06,0.970734,0.146402,0.146403,0.146403
2,7.11669e-08,7.16886e-08,0.992723,0.146403,0.146403,0.146403
3,7.11668e-08,7.16886e-08,0.992721,0.146403,0.146403,0.146403


==> Data/Linear/example_shell3D_DWR_r3_e2_g5_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,1.78639e-05,1.86945e-05,0.955567,0.215941,0.215959,0.215959
1,1.11778e-06,1.13068e-06,0.988592,0.215958,0.215959,0.215959
2,6.98651e-08,7.00669e-08,0.99712,0.215959,0.215959,0.215959
3,6.98651e-08,7.00669e-08,0.99712,0.215959,0.215959,0.215959


==> Data/Linear/example_shell3D_DWR_r3_e2_g5_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,1.78639e-05,1.86945e-05,0.955567,0.215941,0.215959,0.215959
1,1.11778e-06,1.13068e-06,0.988592,0.215958,0.215959,0.215959
2,6.98651e-08,7.00669e-08,0.99712,0.215959,0.215959,0.215959
3,6.98652e-08,7.00669e-08,0.997121,0.215959,0.215959,0.215959


==> Data/Linear/example_shell3D_DWR_r3_e2_g5_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,-5.71997e-17,1.83139e-17,-3.12329,3.32308e-17,-2.39689e-17,5.15447e-17
1,-4.08326e-17,3.23323e-17,-1.2629,1.92124e-17,-2.16201e-17,5.15447e-17
2,-5.868e-15,6.12394e-16,-9.58206,-5.6085e-16,-6.42885e-15,5.15447e-17
3,-4.70404e-15,-2.88427e-16,16.3093,3.39972e-16,-4.36407e-15,5.15447e-17


==> Data/Linear/example_shell3D_DWR_r3_e2_g5_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,1.21827e-05,1.45967e-05,0.83462,0.1854,0.185412,0.185414
1,1.25738e-06,1.299e-06,0.967961,0.185413,0.185414,0.185414
2,8.36165e-08,8.4285e-08,0.992069,0.185414,0.185414,0.185414
3,8.36165e-08,8.4285e-08,0.992068,0.185414,0.185414,0.185414


==> Data/Linear/example_shell3D_DWR_r3_e2_g6_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,8.24486e-06,8.62825e-06,0.955567,0.0996649,0.0996732,0.0996736
1,5.15899e-07,5.21852e-07,0.988592,0.099673,0.0996736,0.0996736
2,3.22454e-08,3.23386e-08,0.99712,0.0996735,0.0996736,0.0996736
3,3.22455e-08,3.23386e-08,0.997121,0.0996735,0.0996736,0.0996736


==> Data/Linear/example_shell3D_DWR_r3_e2_g6_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,2.74829e-05,2.87608e-05,0.955567,0.332216,0.332244,0.332245
1,1.71966e-06,1.73951e-06,0.988592,0.332243,0.332245,0.332245
2,1.07485e-07,1.07795e-07,0.997121,0.332245,0.332245,0.332245
3,1.07485e-07,1.07795e-07,0.997121,0.332245,0.332245,0.332245


==> Data/Linear/example_shell3D_DWR_r3_e2_g6_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,-1.03883e-16,0,-inf,0,-1.03883e-16,0
1,-8.62543e-17,0,-inf,0,-8.62543e-17,0
2,-8.89099e-15,0,-inf,0,-8.89099e-15,0
3,-1.04329e-14,0,-inf,0,-1.04329e-14,0


==> Data/Linear/example_shell3D_DWR_r3_e2_g6_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal
0,1.46462e-05,1.71178e-05,0.855611,0.192688,0.192703,0.192705
1,1.41666e-06,1.45937e-06,0.970734,0.192704,0.192705,0.192705
2,9.36748e-08,9.43614e-08,0.992724,0.192705,0.192705,0.192705
3,9.36747e-08,9.43613e-08,0.992724,0.192705,0.192705,0.192705


==> Data/Linear/example_shell3D_DWR_r6_e1_g1_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,-3.67727e-17,-0,0,0,-3.67727e-17,1
1,0,-3.67727e-17,-0,0,0,-3.67727e-17,4
2,0,-3.67727e-17,-0,0,0,-3.67727e-17,16
3,0,-3.67727e-17,-0,0,0,-3.67727e-17,64
4,0,-3.67727e-17,-0,0,0,-3.67727e-17,256
5,0,-3.67727e-17,-0,0,0,-3.67727e-17,1024
6,0,-3.67727e-17,-0,0,0,-3.67727e-17,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g1_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,-3.93544e-17,-0,0,0,-3.93544e-17,1
1,0,-3.93544e-17,-0,0,0,-3.93544e-17,4
2,0,-3.93544e-17,-0,0,0,-3.93544e-17,16
3,0,-3.93544e-17,-0,0,0,-3.93544e-17,64
4,0,-3.93544e-17,-0,0,0,-3.93544e-17,256
5,0,-3.93544e-17,-0,0,0,-3.93544e-17,1024
6,0,-3.93544e-17,-0,0,0,-3.93544e-17,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g1_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.111111,0,0,0,0.111111,1
1,0.100684,0.111111,0.906159,0,0.100684,0.111111,4
2,0.0328634,0.033497,0.981085,0.0776141,0.110478,0.111111,16
3,0.00843459,0.00847377,0.995376,0.102637,0.111072,0.111111,64
4,0.00212057,0.00212302,0.998849,0.108988,0.111109,0.111111,256
5,0.000530867,0.000531019,0.999713,0.11058,0.111111,0.111111,1024
6,0.000530867,0.000531019,0.999713,0.11058,0.111111,0.111111,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g1_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.0251953,0,0,0,0.0251953,1,1
1,0,0.0251953,0,0,0,0.0251953,4,0.5
2,0.00915834,0.0110323,0.830139,0.014163,0.0233213,0.0251953,16,0.25
3,0.00290507,0.0030201,0.961911,0.0221752,0.0250802,0.0251953,64,0.125
4,0.000763322,0.000770472,0.99072,0.0244248,0.0251881,0.0251953,256,0.0625
5,0.000193113,0.000193559,0.997695,0.0250017,0.0251948,0.0251953,1024,0.03125
6,4.84202e-05,4.8448e-05,0.999425,0.0251468,0.0251952,0.0251953,4096,0.015625


==> Data/Linear/example_shell3D_DWR_r6_e1_g2_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0,-nan,1,1,1,1
1,0,0,-nan,1,1,1,4
2,4.48061e-18,0,inf,1,1,1,16
3,-1.04148e-17,0,-inf,1,1,1,64
4,3.88942e-18,0,inf,1,1,1,256
5,3.41011e-18,0,inf,1,1,1,1024
6,-5.41461e-18,0,-inf,1,1,1,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g2_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.604686,0,1,1,1.60469,1,1
1,0,0.604686,0,1,1,1.60469,4,0.5
2,0.166246,0.210586,0.789442,1.3941,1.56035,1.60469,16,0.25
3,0.0527679,0.0554768,0.951171,1.54921,1.60198,1.60469,64,0.125
4,0.0138743,0.0140423,0.988035,1.59064,1.60452,1.60469,256,0.0625
5,0.00351055,0.00352103,0.997024,1.60117,1.60468,1.60469,1024,0.03125
6,0.000880249,0.000880903,0.999257,1.60381,1.60469,1.60469,4096,0.015625


==> Data/Linear/example_shell3D_DWR_r6_e1_g2_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,1.09345e-19,0,-1.87243e-33,-1.87243e-33,1.09345e-19,1
1,0,1.09345e-19,0,1.81578e-33,1.81578e-33,1.09345e-19,4
2,-9.32414e-17,4.36159e-18,-21.3778,-4.25225e-18,-9.74936e-17,1.09345e-19,16
3,1.02067e-18,-1.50803e-18,-0.676828,1.61737e-18,2.63805e-18,1.09345e-19,64
4,-2.14328e-15,2.69672e-18,-794.773,-2.58738e-18,-2.14587e-15,1.09345e-19,256
5,-5.52433e-15,1.17903e-18,-4685.47,-1.06969e-18,-5.5254e-15,1.09345e-19,1024
6,-7.5948e-15,1.40019e-18,-5424.12,-1.29085e-18,-7.59609e-15,1.09345e-19,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g2_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,1.79498,0,2,2,3.79498,1
1,0,1.79498,0,2,2,3.79498,4
2,0.487795,0.683222,0.713964,3.11176,3.59956,3.79498,16
3,0.182237,0.195352,0.932861,3.59963,3.78187,3.79498,64
4,0.0497738,0.0506153,0.983374,3.74437,3.79414,3.79498,256
5,0.0127087,0.0127616,0.995848,3.78222,3.79493,3.79498,1024
6,0.0127087,0.0127616,0.995848,3.78222,3.79493,3.79498,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g3_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.151172,0,0,0,0.151172,1
1,0,0.151172,0,0,0,0.151172,4
2,0.0415529,0.0526466,0.78928,0.098525,0.140078,0.151172,16
3,0.0131918,0.0138692,0.951158,0.137302,0.150494,0.151172,64
4,0.00346856,0.00351057,0.988034,0.147661,0.15113,0.151172,256
5,0.000877637,0.000880257,0.997024,0.150291,0.151169,0.151172,1024
6,0.000877637,0.000880257,0.997024,0.150291,0.151169,0.151172,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g3_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.151172,0,0,0,0.151172,1
1,0,0.151172,0,0,0,0.151172,4
2,0.0415529,0.0526466,0.78928,0.098525,0.140078,0.151172,16
3,0.0131918,0.0138692,0.951158,0.137302,0.150494,0.151172,64
4,0.00346856,0.00351057,0.988034,0.147661,0.15113,0.151172,256
5,0.000877637,0.000880257,0.997024,0.150291,0.151169,0.151172,1024
6,0.000877637,0.000880257,0.997024,0.150291,0.151169,0.151172,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g3_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,6.34436e-17,0,0,0,6.34436e-17,1
1,0,6.34436e-17,0,0,0,6.34436e-17,4
2,-7.78457e-17,6.6913e-17,-1.16339,-3.46945e-18,-8.13152e-17,6.34436e-17,16
3,1.33187e-17,3.08633e-17,0.43154,3.25803e-17,4.5899e-17,6.34436e-17,64
4,-1.70994e-15,-5.46328e-17,31.2988,1.18076e-16,-1.59186e-15,6.34436e-17,256
5,1.52441e-15,-3.78101e-15,-0.403176,3.84445e-15,5.36887e-15,6.34436e-17,1024
6,-5.70474e-16,-5.20696e-15,0.10956,5.2704e-15,4.69993e-15,6.34436e-17,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g3_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.171045,0,0,0,0.171045,1,1
1,0,0.171045,0,0,0,0.171045,4,0.5
2,0.0474669,0.0776509,0.611285,0.0933939,0.140861,0.171045,16,0.25
3,0.0225839,0.0247764,0.91151,0.146268,0.168852,0.171045,64,0.125
4,0.00644739,0.00659124,0.978175,0.164454,0.170901,0.171045,256,0.0625
5,0.00166287,0.00167198,0.994551,0.169373,0.171036,0.171045,1024,0.03125
6,0.000418918,0.000419489,0.998638,0.170625,0.171044,0.171045,4096,0.015625


==> Data/Linear/example_shell3D_DWR_r6_e1_g4_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,4.40413e-18,0,0,0,4.40413e-18,1
1,0,4.40413e-18,0,0,0,4.40413e-18,4
2,-2.21303e-18,1.13872e-17,-0.194343,-6.9831e-18,-9.19613e-18,4.40413e-18,16
3,-2.26065e-18,3.06162e-18,-0.738384,1.34251e-18,-9.18145e-19,4.40413e-18,64
4,1.22162e-18,3.28881e-18,0.371447,1.11532e-18,2.33694e-18,4.40413e-18,256
5,-3.52888e-18,4.32338e-18,-0.816232,8.07499e-20,-3.44813e-18,4.40413e-18,1024
6,1.88989e-18,4.3104e-18,0.438449,9.37327e-20,1.98362e-18,4.40413e-18,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g4_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.302343,0,0,0,0.302343,1
1,0,0.302343,0,0,0,0.302343,4
2,0.0831058,0.105293,0.78928,0.19705,0.280156,0.302343,16
3,0.0263836,0.0277384,0.951158,0.274605,0.300988,0.302343,64
4,0.00693712,0.00702114,0.988034,0.295322,0.302259,0.302343,256
5,0.00175527,0.00176051,0.997024,0.300583,0.302338,0.302343,1024
6,0.00175527,0.00176051,0.997024,0.300583,0.302338,0.302343,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g4_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,-4.27664e-21,-0,0,0,-4.27664e-21,1
1,0,-4.27664e-21,-0,0,0,-4.27664e-21,4
2,-3.43692e-17,3.21401e-20,-1069.36,-3.64167e-20,-3.44056e-17,-4.27664e-21,16
3,1.52144e-17,-1.05082e-18,-14.4785,1.04655e-18,1.6261e-17,-4.27664e-21,64
4,-3.71728e-16,-4.3288e-19,858.734,4.28603e-19,-3.713e-16,-4.27664e-21,256
5,-1.19318e-15,5.04332e-19,-2365.86,-5.08609e-19,-1.19369e-15,-4.27664e-21,1024
6,1.654e-17,9.00735e-19,18.3628,-9.05012e-19,1.5635e-17,-4.27664e-21,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g4_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.146403,0,0,0,0.146403,1
1,0,0.146403,0,0,0,0.146403,4
2,0.038843,0.0655122,0.592913,0.0808905,0.119734,0.146403,16
3,0.0191756,0.0210997,0.908808,0.125303,0.144479,0.146403,64
4,0.00550633,0.00563269,0.977566,0.14077,0.146276,0.146403,256
5,0.00142189,0.0014299,0.994401,0.144973,0.146395,0.146403,1024
6,0.00142189,0.0014299,0.994401,0.144973,0.146395,0.146403,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g5_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.215959,0,0,0,0.215959,1
1,0,0.215959,0,0,0,0.215959,4
2,0.0593613,0.0752094,0.78928,0.14075,0.200111,0.215959,16
3,0.0188454,0.0198132,0.951158,0.196146,0.214992,0.215959,64
4,0.00495509,0.0050151,0.988034,0.210944,0.215899,0.215959,256
5,0.00125377,0.00125751,0.997024,0.214702,0.215956,0.215959,1024
6,0.00125377,0.00125751,0.997024,0.214702,0.215956,0.215959,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g5_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.215959,0,0,0,0.215959,1
1,0,0.215959,0,0,0,0.215959,4
2,0.0593613,0.0752094,0.78928,0.14075,0.200111,0.215959,16
3,0.0188454,0.0198132,0.951158,0.196146,0.214992,0.215959,64
4,0.00495509,0.0050151,0.988034,0.210944,0.215899,0.215959,256
5,0.00125377,0.00125751,0.997024,0.214702,0.215956,0.215959,1024
6,0.00125377,0.00125751,0.997024,0.214702,0.215956,0.215959,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g5_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,1.94708e-17,0,0,0,1.94708e-17,1
1,0,1.94708e-17,0,0,0,1.94708e-17,4
2,1.96241e-17,2.72771e-17,0.719434,-7.80626e-18,1.18178e-17,1.94708e-17,16
3,-2.18907e-17,2.80902e-17,-0.779301,-8.61941e-18,-3.05101e-17,1.94708e-17,64
4,-6.60593e-16,-7.12955e-17,9.26556,9.07664e-17,-5.69826e-16,1.94708e-17,256
5,2.10904e-16,-1.41159e-15,-0.149409,1.43106e-15,1.64196e-15,1.94708e-17,1024
6,-4.53842e-15,-9.94222e-16,4.5648,1.01369e-15,-3.52473e-15,1.94708e-17,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g5_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.185414,0,0,0,0.185414,1
1,0,0.185414,0,0,0,0.185414,4
2,0.0485792,0.0826221,0.587969,0.102792,0.151372,0.185414,16
3,0.0242318,0.0266845,0.908087,0.15873,0.182962,0.185414,64
4,0.00696937,0.00713052,0.977401,0.178284,0.185253,0.185414,256
5,0.00180029,0.0018105,0.99436,0.183604,0.185404,0.185414,1024
6,0.00180029,0.0018105,0.99436,0.183604,0.185404,0.185414,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g6_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.0996736,0,0,0,0.0996736,1
1,0,0.0996736,0,0,0,0.0996736,4
2,0.0273975,0.034712,0.78928,0.0649615,0.0923591,0.0996736,16
3,0.00869789,0.00914453,0.951158,0.090529,0.0992269,0.0996736,64
4,0.00228696,0.00231466,0.988034,0.0973589,0.0996459,0.0996736,256
5,0.000578662,0.000580389,0.997024,0.0990932,0.0996718,0.0996736,1024
6,0.000578662,0.000580389,0.997024,0.0990932,0.0996718,0.0996736,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g6_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.332245,0,0,0,0.332245,1
1,0,0.332245,0,0,0,0.332245,4
2,0.0913251,0.115707,0.78928,0.216538,0.307864,0.332245,16
3,0.028993,0.0304818,0.951158,0.301763,0.330756,0.332245,64
4,0.00762321,0.00771554,0.988034,0.32453,0.332153,0.332245,256
5,0.00192887,0.00193463,0.997024,0.330311,0.332239,0.332245,1024
6,0.00192887,0.00193463,0.997024,0.330311,0.332239,0.332245,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g6_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0,-nan,0,0,0,1
1,0,0,-nan,0,0,0,4
2,-2.86229e-17,0,-inf,0,-2.86229e-17,0,16
3,4.27921e-18,0,inf,0,4.27921e-18,0,64
4,-1.46837e-15,0,-inf,0,-1.46837e-15,0,256
5,4.94372e-16,0,inf,0,4.94372e-16,0,1024
6,-2.47838e-15,0,-inf,0,-2.47838e-15,0,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g6_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.192705,0,0,0,0.192705,1
1,0,0.192705,0,0,0,0.192705,4
2,0.0511278,0.0862316,0.592913,0.106473,0.157601,0.192705,16
3,0.0252402,0.0277728,0.908808,0.164932,0.190172,0.192705,64
4,0.00724779,0.00741412,0.977566,0.185291,0.192539,0.192705,256
5,0.00187158,0.00188212,0.994401,0.190823,0.192694,0.192705,1024
6,0.00187158,0.00188212,0.994401,0.190823,0.192694,0.192705,1024


==> Data/Linear/example_shell3D_DWR_r6_e1_g7_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.00215959,0,0,0,0.00215959,1,1
1,0,0.00215959,0,0,0,0.00215959,4,0.5
2,0.000593735,0.000752094,0.789442,0.0014075,0.00200123,0.00215959,16,0.25
3,0.000188457,0.000198132,0.951171,0.00196146,0.00214992,0.00215959,64,0.125
4,4.95509e-05,5.0151e-05,0.988035,0.00210944,0.00215899,0.00215959,256,0.0625
5,1.25377e-05,1.25751e-05,0.997024,0.00214702,0.00215956,0.00215959,1024,0.03125
6,3.14375e-06,3.14608e-06,0.999257,0.00215645,0.00215959,0.00215959,4096,0.015625


==> Data/Linear/example_shell3D_DWR_r6_e2_g1_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,3.56804e-17,0,0,0,3.56804e-17,1
1,0,3.56804e-17,0,0,0,3.56804e-17,4
2,0,3.56804e-17,0,0,0,3.56804e-17,16
3,0,3.56804e-17,0,0,0,3.56804e-17,64
4,0,3.56804e-17,0,0,0,3.56804e-17,256
5,0,3.56804e-17,0,0,0,3.56804e-17,1024
6,0,3.56804e-17,0,0,0,3.56804e-17,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g1_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,4.41921e-17,0,0,0,4.41921e-17,1
1,0,4.41921e-17,0,0,0,4.41921e-17,4
2,0,4.41921e-17,0,0,0,4.41921e-17,16
3,0,4.41921e-17,0,0,0,4.41921e-17,64
4,0,4.41921e-17,0,0,0,4.41921e-17,256
5,0,4.41921e-17,0,0,0,4.41921e-17,1024
6,0,4.41921e-17,0,0,0,4.41921e-17,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g1_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0.109877,0.111111,0.988889,0,0.109877,0.111111,1
1,0.010135,0.0101429,0.999219,0.100968,0.111103,0.111111,4
2,0.000627179,0.000627213,0.999945,0.110484,0.111111,0.111111,16
3,3.90621e-05,3.90623e-05,0.999997,0.111072,0.111111,0.111111,64
4,2.44088e-06,2.44088e-06,1,0.111109,0.111111,0.111111,256
5,1.52553e-07,1.52553e-07,0.999999,0.111111,0.111111,0.111111,1024
6,1.52553e-07,1.52553e-07,0.999999,0.111111,0.111111,0.111111,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g1_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.0251953,0,0,0,0.0251953,1,1
1,0.00251786,0.00269228,0.935215,0.022503,0.0250208,0.0251953,4,0.5
2,0.000167861,0.00016853,0.996033,0.0250267,0.0251946,0.0251953,16,0.25
3,1.05267e-05,1.05293e-05,0.999753,0.0251847,0.0251953,0.0251953,64,0.125
4,6.58031e-07,6.58041e-07,0.999985,0.0251946,0.0251953,0.0251953,256,0.0625
5,4.11272e-08,4.11273e-08,0.999997,0.0251952,0.0251953,0.0251953,1024,0.03125
6,2.56913e-09,2.57044e-09,0.999493,0.0251953,0.0251953,0.0251953,4096,0.015625


==> Data/Linear/example_shell3D_DWR_r6_e2_g2_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,-2.22045e-16,-0,1,1,1,1
1,8.97836e-18,0,inf,1,1,1,4
2,2.36195e-18,2.22045e-16,0.0106373,1,1,1,16
3,1.8061e-18,1.11022e-16,0.0162679,1,1,1,64
4,1.26359e-18,0,inf,1,1,1,256
5,-4.41316e-19,0,-inf,1,1,1,1024
6,-1.46991e-18,1.11022e-16,-0.0132398,1,1,1,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g2_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.604686,0,1,1,1.60469,1,1
1,0.0123275,0.0230707,0.534336,1.58162,1.59394,1.60469,4,0.5
2,0.000783584,0.000936132,0.837044,1.60375,1.60453,1.60469,16,0.25
3,5.00188e-05,5.23447e-05,0.955567,1.60463,1.60468,1.60469,64,0.125
4,3.12979e-06,3.1659e-06,0.988592,1.60468,1.60469,1.60469,256,0.0625
5,1.95622e-07,1.96187e-07,0.99712,1.60469,1.60469,1.60469,1024,0.03125
6,1.21949e-08,1.22347e-08,0.996751,1.60469,1.60469,1.60469,4096,0.015625


==> Data/Linear/example_shell3D_DWR_r6_e2_g2_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,4.9783e-19,0,-9.50299e-34,-9.50299e-34,4.9783e-19,1
1,1.73472e-17,-2.08357e-18,-8.32572,2.5814e-18,1.99286e-17,4.9783e-19,4
2,2.68882e-17,5.46396e-18,4.92101,-4.96613e-18,2.19221e-17,4.9783e-19,16
3,-5.31052e-17,8.14608e-19,-65.191,-3.16778e-19,-5.34219e-17,4.9783e-19,64
4,2.63778e-15,-4.38934e-19,-6009.53,9.36764e-19,2.63872e-15,4.9783e-19,256
5,-9.81261e-15,-1.29737e-19,75634.4,6.27568e-19,-9.81198e-15,4.9783e-19,1024
6,-1.80742e-14,-2.68936e-19,67206.3,7.66766e-19,-1.80734e-14,4.9783e-19,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g2_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,1.79498,0,2,2,3.79498,1
1,0.00107161,0.0479602,0.0223438,3.74702,3.7481,3.79498,4
2,-0.000710687,-4.48994e-05,15.8284,3.79503,3.79432,3.79498,16
3,0.000144546,0.000156709,0.922387,3.79483,3.79497,3.79498,64
4,1.05647e-05,1.07667e-05,0.981236,3.79497,3.79498,3.79498,256
5,6.75913e-07,6.79129e-07,0.995264,3.79498,3.79498,3.79498,1024
6,6.75912e-07,6.79129e-07,0.995264,3.79498,3.79498,3.79498,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g3_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.151172,0,0,0,0.151172,1
1,0.00308033,0.00576768,0.534067,0.145404,0.148484,0.151172,4
2,0.000195893,0.000234033,0.83703,0.150938,0.151133,0.151172,16
3,1.25047e-05,1.30862e-05,0.955567,0.151158,0.151171,0.151172,64
4,7.82447e-07,7.91476e-07,0.988592,0.151171,0.151172,0.151172,256
5,4.89056e-08,4.90468e-08,0.997121,0.151172,0.151172,0.151172,1024
6,4.89056e-08,4.90468e-08,0.997121,0.151172,0.151172,0.151172,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g3_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.151172,0,0,0,0.151172,1
1,0.00308033,0.00576768,0.534067,0.145404,0.148484,0.151172,4
2,0.000195893,0.000234033,0.83703,0.150938,0.151133,0.151172,16
3,1.25047e-05,1.30862e-05,0.955567,0.151158,0.151171,0.151172,64
4,7.82447e-07,7.91476e-07,0.988592,0.151171,0.151172,0.151172,256
5,4.89056e-08,4.90468e-08,0.99712,0.151172,0.151172,0.151172,1024
6,4.89056e-08,4.90468e-08,0.99712,0.151172,0.151172,0.151172,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g3_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,-6.55783e-17,-0,0,0,-6.55783e-17,1
1,-2.25514e-17,-7.94561e-17,0.283822,1.38778e-17,-8.67362e-18,-6.55783e-17,4
2,2.03288e-18,-5.90731e-17,-0.034413,-6.50521e-18,-4.47233e-18,-6.55783e-17,16
3,2.08129e-17,-1.82718e-18,-11.3907,-6.37511e-17,-4.29382e-17,-6.55783e-17,64
4,1.20474e-15,3.21437e-16,3.74798,-3.87015e-16,8.17723e-16,-6.55783e-17,256
5,-7.18725e-15,2.47856e-15,-2.89977,-2.54414e-15,-9.73139e-15,-6.55783e-17,1024
6,-9.74397e-15,2.49457e-15,-3.90608,-2.56014e-15,-1.23041e-14,-6.55783e-17,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g3_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.171045,0,0,0,0.171045,1,1
1,-0.016886,-0.00626151,2.69679,0.177306,0.16042,0.171045,4,0.5
2,-0.000446154,-0.000356705,1.25076,0.171402,0.170955,0.171045,16,0.25
3,1.94537e-05,2.14092e-05,0.90866,0.171023,0.171043,0.171045,64,0.125
4,1.61463e-06,1.65024e-06,0.978422,0.171043,0.171045,0.171045,256,0.0625
5,1.05164e-07,1.05745e-07,0.994507,0.171045,0.171045,0.171045,1024,0.03125
6,6.61407e-09,6.63893e-09,0.996256,0.171045,0.171045,0.171045,4096,0.015625


==> Data/Linear/example_shell3D_DWR_r6_e2_g4_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,-3.57736e-17,-0,0,0,-3.57736e-17,1
1,4.48918e-18,-4.72391e-17,-0.0950309,1.14656e-17,1.59548e-17,-3.57736e-17,4
2,1.31361e-18,-3.17133e-17,-0.0414215,-4.06026e-18,-2.74664e-18,-3.57736e-17,16
3,5.62797e-20,-3.51953e-17,-0.00159907,-5.78237e-19,-5.21957e-19,-3.57736e-17,64
4,1.04639e-18,-3.69573e-17,-0.0283136,1.18369e-18,2.23008e-18,-3.57736e-17,256
5,-1.04749e-18,-3.52722e-17,0.0296973,-5.01417e-19,-1.54891e-18,-3.57736e-17,1024
6,1.01001e-18,-3.56884e-17,-0.0283008,-8.52177e-20,9.2479e-19,-3.57736e-17,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g4_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.302343,0,0,0,0.302343,1
1,0.00616066,0.0115354,0.534067,0.290808,0.296968,0.302343,4
2,0.000391786,0.000468066,0.83703,0.301875,0.302267,0.302343,16
3,2.50094e-05,2.61723e-05,0.955567,0.302317,0.302342,0.302343,64
4,1.56489e-06,1.58295e-06,0.988592,0.302342,0.302343,0.302343,256
5,9.78113e-08,9.80936e-08,0.997122,0.302343,0.302343,0.302343,1024
6,9.78112e-08,9.80936e-08,0.997121,0.302343,0.302343,0.302343,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g4_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,4.07506e-19,0,0,0,4.07506e-19,1
1,1.21431e-17,5.01197e-19,24.2281,-9.36916e-20,1.20494e-17,4.07506e-19,4
2,2.64545e-17,2.253e-18,11.7419,-1.84549e-18,2.4609e-17,4.07506e-19,16
3,-7.55426e-17,-8.04145e-20,939.415,4.8792e-19,-7.50547e-17,4.07506e-19,64
4,9.71393e-16,-3.23217e-20,-30053.9,4.39827e-19,9.71833e-16,4.07506e-19,256
5,-6.64739e-15,5.59392e-19,-11883.2,-1.51886e-19,-6.64755e-15,4.07506e-19,1024
6,-5.04019e-15,7.89916e-19,-6380.67,-3.8241e-19,-5.04058e-15,4.07506e-19,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g4_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.146403,0,0,0,0.146403,1
1,-0.00589275,0.000454704,-12.9595,0.145948,0.140055,0.146403,4
2,-0.000569457,-0.000479291,1.18812,0.146882,0.146313,0.146403,16
3,1.11271e-05,1.30048e-05,0.855611,0.14639,0.146401,0.146403,64
4,1.07627e-06,1.10872e-06,0.970734,0.146402,0.146403,0.146403,256
5,7.1167e-08,7.16886e-08,0.992724,0.146403,0.146403,0.146403,1024
6,7.11671e-08,7.16887e-08,0.992724,0.146403,0.146403,0.146403,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g5_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.215959,0,0,0,0.215959,1
1,0.00440047,0.00823954,0.534067,0.20772,0.21212,0.215959,4
2,0.000279847,0.000334333,0.83703,0.215625,0.215905,0.215959,16
3,1.78639e-05,1.86945e-05,0.955567,0.215941,0.215959,0.215959,64
4,1.11778e-06,1.13068e-06,0.988592,0.215958,0.215959,0.215959,256
5,6.98652e-08,7.00669e-08,0.997121,0.215959,0.215959,0.215959,1024
6,6.98651e-08,7.00669e-08,0.99712,0.215959,0.215959,0.215959,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g5_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.215959,0,0,0,0.215959,1
1,0.00440047,0.00823954,0.534067,0.20772,0.21212,0.215959,4
2,0.000279847,0.000334333,0.83703,0.215625,0.215905,0.215959,16
3,1.78639e-05,1.86945e-05,0.955567,0.215941,0.215959,0.215959,64
4,1.11778e-06,1.13068e-06,0.988592,0.215958,0.215959,0.215959,256
5,6.98651e-08,7.00669e-08,0.99712,0.215959,0.215959,0.215959,1024
6,6.98651e-08,7.00669e-08,0.997121,0.215959,0.215959,0.215959,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g5_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,-2.40585e-17,-0,0,0,-2.40585e-17,1
1,1.05818e-16,1.41054e-17,7.50194,-3.81639e-17,6.76542e-17,-2.40585e-17,4
2,-5.39187e-17,-4.22731e-17,1.27549,1.82146e-17,-3.57041e-17,-2.40585e-17,16
3,-2.71327e-16,-9.01948e-17,3.00823,6.61363e-17,-2.0519e-16,-2.40585e-17,64
4,7.89442e-17,-4.82068e-18,-16.3762,-1.92378e-17,5.97063e-17,-2.40585e-17,256
5,-2.64851e-15,1.15263e-15,-2.2978,-1.17669e-15,-3.8252e-15,-2.40585e-17,1024
6,-3.38105e-15,1.54812e-15,-2.18397,-1.57218e-15,-4.95323e-15,-2.40585e-17,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g5_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.185414,0,0,0,0.185414,1
1,-0.0045102,0.00246552,-1.82931,0.182949,0.178439,0.185414,4
2,-0.000786049,-0.000672128,1.16949,0.186087,0.185301,0.185414,16
3,1.21827e-05,1.45967e-05,0.83462,0.1854,0.185412,0.185414,64
4,1.25738e-06,1.299e-06,0.967961,0.185413,0.185414,0.185414,256
5,8.36165e-08,8.42849e-08,0.992069,0.185414,0.185414,0.185414,1024
6,8.36165e-08,8.42849e-08,0.992069,0.185414,0.185414,0.185414,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g6_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.0996736,0,0,0,0.0996736,1
1,0.00203099,0.00380286,0.534067,0.0958707,0.0979017,0.0996736,4
2,0.00012916,0.000154308,0.83703,0.0995193,0.0996484,0.0996736,16
3,8.24486e-06,8.62825e-06,0.955567,0.0996649,0.0996732,0.0996736,64
4,5.15899e-07,5.21852e-07,0.988592,0.099673,0.0996736,0.0996736,256
5,3.22455e-08,3.23386e-08,0.997121,0.0996735,0.0996736,0.0996736,1024
6,3.22454e-08,3.23386e-08,0.99712,0.0996735,0.0996736,0.0996736,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g6_C1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0.332245,0,0,0,0.332245,1
1,0.00676995,0.0126762,0.534067,0.319569,0.326339,0.332245,4
2,0.000430534,0.000514358,0.83703,0.331731,0.332161,0.332245,16
3,2.74829e-05,2.87608e-05,0.955567,0.332216,0.332244,0.332245,64
4,1.71966e-06,1.73951e-06,0.988592,0.332243,0.332245,0.332245,256
5,1.07485e-07,1.07795e-07,0.997121,0.332245,0.332245,0.332245,1024
6,1.07485e-07,1.07795e-07,0.997121,0.332245,0.332245,0.332245,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g6_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0,-nan,0,0,0,1
1,1.30104e-17,0,inf,0,1.30104e-17,0,4
2,2.43945e-17,0,inf,0,2.43945e-17,0,16
3,-7.73479e-18,0,-inf,0,-7.73479e-18,0,64
4,5.115e-16,0,inf,0,5.115e-16,0,256
5,-2.86752e-15,0,-inf,0,-2.86752e-15,0,1024
6,-9.03295e-15,0,-inf,0,-9.03295e-15,0,1024


==> Data/Linear/example_shell3D_DWR_r6_e2_g6_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,-0.253888,-0,0,0,-0.253888,1,1
1,-1.19103e-16,-0.253888,4.69117e-16,0,-1.19103e-16,-0.253888,4,0.5
2,-0.0663911,-0.079428,0.835865,-0.17446,-0.240851,-0.253888,16,0.25
3,-0.0201735,-0.020539,0.982204,-0.233349,-0.253523,-0.253888,64,0.125
4,-0.00516682,-0.00519358,0.994849,-0.248695,-0.253862,-0.253888,256,0.0625
5,-0.0012995,-0.00130172,0.998288,-0.252587,-0.253886,-0.253888,1024,0.03125
6,-0.00032548,-0.000325616,0.999581,-0.253563,-0.253888,-0.253888,4096,0.015625


==> Data/Linear/example_shell3D_DWR_r6_e2_g7_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.00215959,0,0,0,0.00215959,1,1
1,4.40268e-05,8.23954e-05,0.534336,0.0020772,0.00212123,0.00215959,4,0.5
2,2.79851e-06,3.34333e-06,0.837044,0.00215625,0.00215905,0.00215959,16,0.25
3,1.78639e-07,1.86945e-07,0.955567,0.00215941,0.00215959,0.00215959,64,0.125
4,1.11778e-08,1.13068e-08,0.988592,0.00215958,0.00215959,0.00215959,256,0.0625
5,6.98651e-10,7.00669e-10,0.997121,0.00215959,0.00215959,0.00215959,1024,0.03125
6,4.35509e-11,4.36932e-11,0.996744,0.00215959,0.00215959,0.00215959,4096,0.015625


==> Data/Linear/example_shell3D_DWR_r7_e1_g10_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,2.0801e-13,0,0,0,2.0801e-13,1,1
1,0,2.0801e-13,0,0,0,2.0801e-13,4,0.5
2,1.23203e-14,6.16286e-14,0.199913,1.46381e-13,1.58702e-13,2.0801e-13,16,0.25
3,3.99906e-15,1.61937e-14,0.246952,1.91816e-13,1.95815e-13,2.0801e-13,64,0.125
4,8.66948e-16,3.93741e-15,0.220183,2.04073e-13,2.04939e-13,2.0801e-13,256,0.0625
5,1.98716e-16,9.67057e-16,0.205486,2.07043e-13,2.07242e-13,2.0801e-13,1024,0.03125
6,4.85956e-17,2.40631e-16,0.20195,2.07769e-13,2.07818e-13,2.0801e-13,4096,0.015625
7,1.20821e-17,6.00878e-17,0.201075,2.0795e-13,2.07962e-13,2.0801e-13,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e1_g1_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.111111,0,0,0,0.111111,1,1
1,0.100968,0.111111,0.908714,0,0.100968,0.111111,4,0.5
2,0.0328706,0.033497,0.981298,0.0776141,0.110485,0.111111,16,0.25
3,0.00843471,0.00847377,0.99539,0.102637,0.111072,0.111111,64,0.125
4,0.00212058,0.00212302,0.99885,0.108988,0.111109,0.111111,256,0.0625
5,0.000530867,0.000531019,0.999713,0.11058,0.111111,0.111111,1024,0.03125
6,0.000132761,0.000132771,0.999928,0.110978,0.111111,0.111111,4096,0.015625
7,3.31931e-05,3.31937e-05,0.999982,0.111078,0.111111,0.111111,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e1_g3_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.171045,0,0,0,0.171045,1,1
1,0,0.171045,0,0,0,0.171045,4,0.5
2,0.0474669,0.0776509,0.611285,0.0933939,0.140861,0.171045,16,0.25
3,0.0225839,0.0247764,0.91151,0.146268,0.168852,0.171045,64,0.125
4,0.00644739,0.00659124,0.978175,0.164454,0.170901,0.171045,256,0.0625
5,0.00166287,0.00167198,0.994551,0.169373,0.171036,0.171045,1024,0.03125
6,0.000418918,0.000419489,0.998638,0.170625,0.171044,0.171045,4096,0.015625
7,0.00010493,0.000104965,0.999659,0.17094,0.171045,0.171045,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e1_g4_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,8.48199e-18,0,0,0,8.48199e-18,1,1
1,0,8.48199e-18,0,0,0,8.48199e-18,4,0.5
2,-2.42196e-18,1.24489e-17,-0.194552,-3.96691e-18,-6.38888e-18,8.48199e-18,16,0.25
3,-3.24963e-19,9.94395e-18,-0.0326794,-1.46196e-18,-1.78692e-18,8.48199e-18,64,0.125
4,3.28067e-18,8.96399e-18,0.365983,-4.82006e-19,2.79866e-18,8.48199e-18,256,0.0625
5,1.47035e-19,8.95469e-18,0.0164199,-4.72706e-19,-3.2567e-19,8.48199e-18,1024,0.03125
6,-1.85816e-18,8.28089e-18,-0.224391,2.01093e-19,-1.65707e-18,8.48199e-18,4096,0.015625
7,2.36336e-18,8.58086e-18,0.275423,-9.88753e-20,2.26449e-18,8.48199e-18,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e1_g6_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.0996736,0,0,0,0.0996736,1,1
1,0,0.0996736,0,0,0,0.0996736,4,0.5
2,0.0274031,0.034712,0.789442,0.0649615,0.0923647,0.0996736,16,0.25
3,0.00869801,0.00914453,0.951171,0.090529,0.099227,0.0996736,64,0.125
4,0.00228697,0.00231466,0.988035,0.0973589,0.0996459,0.0996736,256,0.0625
5,0.000578662,0.000580389,0.997024,0.0990932,0.0996718,0.0996736,1024,0.03125
6,0.000145096,0.000145204,0.999257,0.0995284,0.0996735,0.0996736,4096,0.015625
7,3.63008e-05,3.63076e-05,0.999814,0.0996373,0.0996736,0.0996736,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e1_g8_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,28.4648,0,0,0,28.4648,1,1
1,0,28.4648,0,0,0,28.4648,4,0.5
2,2.21066,7.92581,0.27892,20.539,22.7496,28.4648,16,0.25
3,0.678509,2.03511,0.333402,26.4297,27.1082,28.4648,64,0.125
4,0.156247,0.493457,0.316637,27.9713,28.1276,28.4648,256,0.0625
5,0.0371699,0.121303,0.306422,28.3435,28.3806,28.4648,1024,0.03125
6,0.00917927,0.0301928,0.304022,28.4346,28.4438,28.4648,4096,0.015625
7,0.00228787,0.00754001,0.303431,28.4572,28.4595,28.4648,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e1_g9_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,-0.253888,-0,0,0,-0.253888,1,1
1,-6.02523e-17,-0.253888,2.37318e-16,0,-6.02523e-17,-0.253888,4,0.5
2,-0.0663911,-0.079428,0.835865,-0.17446,-0.240851,-0.253888,16,0.25
3,-0.0201735,-0.020539,0.982204,-0.233349,-0.253523,-0.253888,64,0.125
4,-0.00516682,-0.00519358,0.994849,-0.248695,-0.253862,-0.253888,256,0.0625
5,-0.0012995,-0.00130172,0.998288,-0.252587,-0.253886,-0.253888,1024,0.03125
6,-0.00032548,-0.000325616,0.999581,-0.253563,-0.253888,-0.253888,4096,0.015625
7,-8.14068e-05,-8.14152e-05,0.999897,-0.253807,-0.253888,-0.253888,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e1_g9_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,29.9534,0,0,0,29.9534,1,1
1,0,29.9534,0,0,0,29.9534,4,0.5
2,1.77413,8.87452,0.199913,21.0789,22.853,29.9534,16,0.25
3,0.575864,2.33189,0.246952,27.6215,28.1974,29.9534,64,0.125
4,0.124841,0.566987,0.220183,29.3864,29.5113,29.9534,256,0.0625
5,0.0286152,0.139256,0.205486,29.8142,29.8428,29.9534,1024,0.03125
6,0.00699776,0.0346509,0.20195,29.9188,29.9258,29.9534,4096,0.015625
7,0.00173983,0.00865265,0.201075,29.9448,29.9465,29.9534,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e2_g1_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0.111111,0.111111,1,0,0.111111,0.111111,1,1
1,0.0101429,0.0101429,1,0.100968,0.111111,0.111111,4,0.5
2,0.000627213,0.000627213,1,0.110484,0.111111,0.111111,16,0.25
3,3.90623e-05,3.90623e-05,1,0.111072,0.111111,0.111111,64,0.125
4,2.44088e-06,2.44088e-06,1,0.111109,0.111111,0.111111,256,0.0625
5,1.52553e-07,1.52553e-07,0.999999,0.111111,0.111111,0.111111,1024,0.03125
6,9.53241e-09,9.53464e-09,0.999765,0.111111,0.111111,0.111111,4096,0.015625
7,5.69287e-10,5.99606e-10,0.949435,0.111111,0.111111,0.111111,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e2_g3_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.171045,0,0,0,0.171045,1,1
1,-0.016886,-0.00626151,2.69679,0.177306,0.16042,0.171045,4,0.5
2,-0.000446154,-0.000356705,1.25076,0.171402,0.170955,0.171045,16,0.25
3,1.94537e-05,2.14092e-05,0.90866,0.171023,0.171043,0.171045,64,0.125
4,1.61463e-06,1.65024e-06,0.978422,0.171043,0.171045,0.171045,256,0.0625
5,1.05164e-07,1.05745e-07,0.994508,0.171045,0.171045,0.171045,1024,0.03125
6,6.61732e-09,6.64015e-09,0.996562,0.171045,0.171045,0.171045,4096,0.015625
7,2.55899e-10,4.42459e-10,0.578355,0.171045,0.171045,0.171045,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e2_g4_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,-3.90747e-17,-0,0,0,-3.90747e-17,1,1
1,-3.5508e-18,-4.84192e-17,0.0733345,9.34448e-18,5.79368e-18,-3.90747e-17,4,0.5
2,-3.5309e-23,-3.82286e-17,9.2363e-07,-8.46173e-19,-8.46209e-19,-3.90747e-17,16,0.25
3,3.64658e-19,-3.89106e-17,-0.0093717,-1.64159e-19,2.00499e-19,-3.90747e-17,64,0.125
4,2.39667e-19,-3.8851e-17,-0.00616888,-2.23749e-19,1.5918e-20,-3.90747e-17,256,0.0625
5,-7.80668e-19,-3.95917e-17,0.019718,5.17006e-19,-2.63663e-19,-3.90747e-17,1024,0.03125
6,-1.10438e-18,-3.92614e-17,0.0281289,1.86644e-19,-9.17736e-19,-3.90747e-17,4096,0.015625
7,-2.25004e-19,-3.9071e-17,0.00575884,-3.74561e-21,-2.28749e-19,-3.90747e-17,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e2_g6_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,0,0.0996736,0,0,0,0.0996736,1,1
1,0.00203201,0.00380286,0.534336,0.0958707,0.0979027,0.0996736,4,0.5
2,0.000129162,0.000154308,0.837044,0.0995193,0.0996484,0.0996736,16,0.25
3,8.24487e-06,8.62825e-06,0.955567,0.0996649,0.0996732,0.0996736,64,0.125
4,5.15899e-07,5.21852e-07,0.988592,0.099673,0.0996736,0.0996736,256,0.0625
5,3.22455e-08,3.23386e-08,0.997121,0.0996735,0.0996736,0.0996736,1024,0.03125
6,2.0114e-09,2.01671e-09,0.997367,0.0996736,0.0996736,0.0996736,4096,0.015625
7,7.77954e-11,1.32669e-10,0.586386,0.0996736,0.0996736,0.0996736,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e2_g9_C0.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,1.8157e-16,-0.253888,-7.15156e-16,0,1.8157e-16,-0.253888,1,1
1,0.029681,0.0231968,1.27953,-0.277085,-0.247404,-0.253888,4,0.5
2,0.00146493,6.75739e-05,21.679,-0.253956,-0.252491,-0.253888,16,0.25
3,-0.000146495,-2.93628e-05,4.98915,-0.253859,-0.254005,-0.253888,64,0.125
4,-2.22435e-06,-2.15893e-06,1.0303,-0.253886,-0.253888,-0.253888,256,0.0625
5,-1.31259e-07,-1.36771e-07,0.959698,-0.253888,-0.253888,-0.253888,1024,0.03125
6,-8.52941e-09,-8.5598e-09,0.99645,-0.253888,-0.253888,-0.253888,4096,0.015625
7,-3.99684e-10,-5.53961e-10,0.721502,-0.253888,-0.253888,-0.253888,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e3_g1_C2.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,-7.30328e-17,5.55112e-17,-1.31564,0.111111,0.111111,0.111111,1,1
1,-9.53062e-17,1.11022e-16,-0.858442,0.111111,0.111111,0.111111,4,0.5
2,-2.32197e-17,1.52656e-16,-0.152105,0.111111,0.111111,0.111111,16,0.25
3,8.26425e-16,1.52656e-16,5.41366,0.111111,0.111111,0.111111,64,0.125
4,5.28577e-15,-7.91034e-16,-6.6821,0.111111,0.111111,0.111111,256,0.0625
5,1.0923e-13,-3.05311e-15,-35.7767,0.111111,0.111111,0.111111,1024,0.03125
6,-2.70699e-13,9.2204e-14,-2.93587,0.111111,0.111111,0.111111,4096,0.015625
7,-1.85093e-11,6.15001e-12,-3.00964,0.111111,0.111111,0.111111,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e3_g8_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,-5.80439,0.124515,-46.6158,28.3403,22.5359,28.4648,1,1
1,-0.328344,-0.0178611,18.3832,28.4826,28.1543,28.4648,4,0.5
2,-0.00267755,0.0009346,-2.86492,28.4638,28.4612,28.4648,16,0.25
3,0.000514373,-6.02723e-06,-85.3415,28.4648,28.4653,28.4648,64,0.125
4,-3.1766e-06,3.82302e-09,-830.914,28.4648,28.4648,28.4648,256,0.0625
5,-1.46306e-10,1.66622e-12,-87.8071,28.4648,28.4648,28.4648,1024,0.03125
6,-7.20656e-11,4.6068e-11,-1.56433,28.4648,28.4648,28.4648,4096,0.015625
7,-7.07781e-09,2.91083e-09,-2.43154,28.4648,28.4648,28.4648,16384,0.0078125


==> Data/Linear/example_shell3D_DWR_r7_e3_g9_C9.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs,hmin
0,-14.0896,0.593592,-23.7361,29.3598,15.2703,29.9534,1,1
1,-0.47689,-0.0201698,23.6437,29.9736,29.4967,29.9534,4,0.5
2,-0.000719388,0.0012821,-0.5611,29.9521,29.9514,29.9534,16,0.25
3,0.000676222,-8.65452e-06,-78.1351,29.9534,29.9541,29.9534,64,0.125
4,-4.43885e-06,6.04576e-09,-734.209,29.9534,29.9534,29.9534,256,0.0625
5,3.65477e-11,1.60227e-12,22.8099,29.9534,29.9534,29.9534,1024,0.03125
6,-1.14653e-10,4.20748e-11,-2.72499,29.9534,29.9534,29.9534,4096,0.015625
7,-7.1614e-09,2.99454e-09,-2.39148,29.9534,29.9534,29.9534,16384,0.0078125


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e0_I0_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,-0.00540793,-4.31743,0.00125258,4.31838,4.31297,0.000955706,2
1,-0.0308414,-4.46689,0.00690444,4.46785,4.43701,0.000955706,8
2,-0.000199928,-0.00020234,0.988084,0.00115805,0.000958117,0.000955706,36
3,-3.81754e-05,-3.83264e-05,0.996061,0.000994032,0.000955857,0.000955706,164
4,-9.02058e-06,-9.03015e-06,0.99894,0.000964736,0.000955716,0.000955706,708
5,-2.22585e-06,-2.22646e-06,0.999729,0.000957933,0.000955707,0.000955706,2948
6,-5.54693e-07,-5.54731e-07,0.999932,0.000956261,0.000955706,0.000955706,12036
7,-1.38564e-07,-1.38566e-07,0.999983,0.000955845,0.000955706,0.000955706,48644


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e0_I1_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0,0,0,0,0,0
1,-1.62803,-4.46371,0.364726,4.46785,2.83982,0.00413924,8
2,-0.00248598,-0.00254186,0.978013,0.0066811,0.00419512,0.00413924,36
3,-0.000390178,-0.00039386,0.990653,0.0045331,0.00414292,0.00413924,164
4,-8.86271e-05,-8.8861e-05,0.997368,0.0042281,0.00413947,0.00413924,708
5,-2.16708e-05,-2.16855e-05,0.999322,0.00416092,0.00413925,0.00413924,2948
6,-5.38837e-06,-5.38929e-06,0.999829,0.00414462,0.00413924,0.00413924,12036
7,-1.34527e-06,-1.34533e-06,0.999957,0.00414058,0.00413924,0.00413924,48644


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e0_I2_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0,0,0,0,0,0
1,-0.976218,-6.06517,0.160955,6.06931,5.09309,0.00413924,8
2,-0.00248598,-0.00254186,0.978013,0.0066811,0.00419512,0.00413924,36
3,-0.000390178,-0.00039386,0.990653,0.0045331,0.00414292,0.00413924,164
4,-8.86271e-05,-8.8861e-05,0.997368,0.0042281,0.00413947,0.00413924,708
5,-2.16708e-05,-2.16855e-05,0.999322,0.00416092,0.00413925,0.00413924,2948
6,-5.38837e-06,-5.38929e-06,0.999829,0.00414462,0.00413924,0.00413924,12036
7,-1.34527e-06,-1.34533e-06,0.999957,0.00414058,0.00413924,0.00413924,48644


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e0_I3_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0,0,0,0,0,0
1,-0.483824,-11.211,0.0431564,11.2221,10.7383,0.0111393,8
2,-0.00487803,-0.00519135,0.939645,0.0163306,0.0114526,0.0111393,36
3,-0.000818044,-0.000833889,0.980999,0.0119732,0.0111551,0.0111393,164
4,-0.000187639,-0.000188644,0.994675,0.0113279,0.0111403,0.0111393,708
5,-4.60395e-05,-4.61027e-05,0.998629,0.0111854,0.0111393,0.0111393,2948
6,-1.14584e-05,-1.14623e-05,0.999654,0.0111507,0.0111393,0.0111393,12036
7,-2.86143e-06,-2.86168e-06,0.999913,0.0111421,0.0111393,0.0111393,48644


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e0_I4_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0,0,0,0,0,0
1,0.00283105,-11.7027,-0.000241913,11.7139,11.7167,0.0111393,8
2,-0.0188626,-4.20837,0.00448217,4.21951,4.20065,0.0111393,36
3,-0.00289968,-0.00294555,0.984427,0.0140848,0.0111851,0.0111393,164
4,-0.000619634,-0.000622585,0.99526,0.0117618,0.0111422,0.0111393,708
5,-0.000149483,-0.000149669,0.998758,0.0112889,0.0111394,0.0111393,2948
6,-3.70471e-05,-3.70588e-05,0.999686,0.0111763,0.0111393,0.0111393,12036
7,-9.24178e-06,-9.24251e-06,0.999921,0.0111485,0.0111393,0.0111393,48644


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e0_I5_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0,0,0,0,0,0,0
1,12.6556,-16.8522,-0.750979,16.8667,29.5223,0.0144848,8
2,-0.189977,-4.20503,0.0451785,4.21951,4.02954,0.0144848,36
3,-0.0026256,-0.0026736,0.982048,0.0171584,0.0145328,0.0144848,164
4,-0.000559855,-0.000562959,0.994486,0.0150478,0.0144879,0.0144848,708
5,-0.000135076,-0.000135272,0.998554,0.0146201,0.014485,0.0144848,2948
6,-3.34801e-05,-3.34924e-05,0.999634,0.0145183,0.0144848,0.0144848,12036
7,-8.35223e-06,-8.353e-06,0.999908,0.0144932,0.0144848,0.0144848,48644


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e1_I0_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,-1.4736,-4.47308,0.329437,4.47404,3.00044,0.000955706,8
1,-6.79738e-06,-1.06719e-05,0.636941,0.000966378,0.000959581,0.000955706,19
2,-4.43983e-06,-4.4937e-06,0.988012,0.0009602,0.00095576,0.000955706,59
3,-1.74932e-07,-1.76244e-07,0.99256,0.000955882,0.000955707,0.000955706,211
4,-9.91544e-09,-9.93678e-09,0.997853,0.000955716,0.000955706,0.000955706,803
5,-6.05206e-10,-6.05406e-10,0.999671,0.000955707,0.000955706,0.000955706,3139
6,-3.76019e-11,-3.75929e-11,1.00024,0.000955706,0.000955706,0.000955706,12419
7,-2.34708e-12,-2.34565e-12,1.00061,0.000955706,0.000955706,0.000955706,49411


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e1_I1_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,-0.255521,-4.4699,0.0571648,4.47404,4.21852,0.00413924,8
1,-0.0519238,-4.21249,0.0123262,4.21663,4.16471,0.00413924,19
2,-0.000154472,-0.000156665,0.986003,0.0042959,0.00414143,0.00413924,59
3,-4.82716e-06,-4.89012e-06,0.987126,0.00414413,0.0041393,0.00413924,211
4,-2.50239e-07,-2.51498e-07,0.994997,0.00413949,0.00413924,0.00413924,803
5,-1.49453e-08,-1.49658e-08,0.998631,0.00413925,0.00413924,0.00413924,3139
6,-9.23598e-10,-9.23868e-10,0.999708,0.00413924,0.00413924,0.00413924,12419
7,-5.75639e-11,-5.75624e-11,1.00003,0.00413924,0.00413924,0.00413924,49411


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e1_I2_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,-0.212497,-6.19576,0.0342971,6.1999,5.9874,0.00413924,8
1,0.0322822,-4.21249,-0.00766345,4.21663,4.24891,0.00413924,19
2,-0.000154472,-0.000156665,0.986003,0.0042959,0.00414143,0.00413924,59
3,-4.82716e-06,-4.89012e-06,0.987126,0.00414413,0.0041393,0.00413924,211
4,-2.50239e-07,-2.51498e-07,0.994997,0.00413949,0.00413924,0.00413924,803
5,-1.49453e-08,-1.49658e-08,0.998631,0.00413925,0.00413924,0.00413924,3139
6,-9.23598e-10,-9.23868e-10,0.999708,0.00413924,0.00413924,0.00413924,12419
7,-5.75639e-11,-5.75624e-11,1.00003,0.00413924,0.00413924,0.00413924,49411


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e1_I3_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0.393734,-11.7877,-0.0334022,11.7988,12.1926,0.0111393,8
1,-0.49482,-6.10533,0.0810472,6.11647,5.62165,0.0111393,19
2,-0.000550621,-0.000599002,0.919232,0.0117383,0.0111876,0.0111393,59
3,-2.37304e-05,-2.40744e-05,0.985712,0.0111633,0.0111396,0.0111393,211
4,-1.11369e-06,-1.1208e-06,0.993655,0.0111404,0.0111393,0.0111393,803
5,-6.48879e-08,-6.50033e-08,0.998224,0.0111393,0.0111393,0.0111393,3139
6,-3.98424e-09,-3.9857e-09,0.999635,0.0111393,0.0111393,0.0111393,12419
7,-2.47905e-10,-2.47894e-10,1.00005,0.0111393,0.0111393,0.0111393,49411


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e1_I4_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,-0.42008,-11.9789,0.0350683,11.9901,11.57,0.0111393,8
1,-1.81382,-11.2629,0.161045,11.274,9.46017,0.0111393,19
2,-0.00195311,-0.00190132,1.02724,0.0130406,0.0110875,0.0111393,59
3,-7.01207e-05,-7.12061e-05,0.984757,0.0112105,0.0111403,0.0111393,211
4,-3.27888e-06,-3.30343e-06,0.99257,0.0111426,0.0111393,0.0111393,803
5,-1.90839e-07,-1.91275e-07,0.997722,0.0111395,0.0111393,0.0111393,3139
6,-1.17207e-08,-1.17277e-08,0.999398,0.0111393,0.0111393,0.0111393,12419
7,-7.29362e-10,-7.29473e-10,0.999847,0.0111393,0.0111393,0.0111393,49411


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e1_I5_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,-0.908235,-17.5747,0.0516784,17.5892,16.681,0.0144848,8
1,0.471584,-11.7218,-0.0402315,11.7362,12.2078,0.0144848,19
2,-0.000279294,-0.000350856,0.796036,0.0148357,0.0145564,0.0144848,59
3,-7.97948e-05,-8.11601e-05,0.983177,0.014566,0.0144862,0.0144848,211
4,-3.52072e-06,-3.55215e-06,0.991151,0.0144884,0.0144849,0.0144848,803
5,-2.01805e-07,-2.02362e-07,0.997247,0.014485,0.0144848,0.0144848,3139
6,-1.23474e-08,-1.23563e-08,0.999285,0.0144848,0.0144848,0.0144848,12419
7,-7.67652e-10,-7.67772e-10,0.999844,0.0144848,0.0144848,0.0144848,49411


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e2_I0_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,-1.09263e-08,-2.86725e-05,0.000381072,0.000984379,0.000984368,0.000955706,19
1,-3.33519e-05,-3.32514e-05,1.00302,0.000988958,0.000955606,0.000955706,36
2,-3.70346e-07,-3.7233e-07,0.994673,0.000956078,0.000955708,0.000955706,88
3,-2.67807e-09,-2.69236e-09,0.994693,0.000955709,0.000955706,0.000955706,264
4,-3.24947e-11,-3.21628e-11,1.01032,0.000955706,0.000955706,0.000955706,904
5,-5.15913e-13,-4.54927e-13,1.13406,0.000955706,0.000955706,0.000955706,3336
6,-1.34846e-14,-5.46792e-15,2.46612,0.000955706,0.000955706,0.000955706,12808
7,-9.13218e-16,9.74648e-17,-9.36972,0.000955706,0.000955706,0.000955706,50184


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e2_I1_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0.0194042,-4.20898,-0.00461019,4.21312,4.23253,0.00413924,19
1,-0.000241728,-0.000252854,0.956,0.00439209,0.00415036,0.00413924,36
2,-1.41467e-05,-1.42765e-05,0.990908,0.00415351,0.00413937,0.00413924,88
3,-1.65175e-07,-1.66435e-07,0.992433,0.0041394,0.00413924,0.00413924,264
4,-1.70937e-09,-1.7158e-09,0.996252,0.00413924,0.00413924,0.00413924,904
5,-2.38077e-11,-2.35832e-11,1.00952,0.00413924,0.00413924,0.00413924,3336
6,-3.84519e-13,-3.4997e-13,1.09872,0.00413924,0.00413924,0.00413924,12808
7,-9.01067e-15,-4.59215e-15,1.96219,0.00413924,0.00413924,0.00413924,50184


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e2_I2_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,0.0248412,-4.20898,-0.00590196,4.21312,4.23796,0.00413924,19
1,-0.000241728,-0.000252854,0.956,0.00439209,0.00415036,0.00413924,36
2,-1.41467e-05,-1.42765e-05,0.990908,0.00415351,0.00413937,0.00413924,88
3,-1.65175e-07,-1.66435e-07,0.992433,0.0041394,0.00413924,0.00413924,264
4,-1.70937e-09,-1.7158e-09,0.996252,0.00413924,0.00413924,0.00413924,904
5,-2.38077e-11,-2.35832e-11,1.00952,0.00413924,0.00413924,0.00413924,3336
6,-3.84519e-13,-3.49971e-13,1.09872,0.00413924,0.00413924,0.00413924,12808
7,-9.01067e-15,-4.5974e-15,1.95995,0.00413924,0.00413924,0.00413924,50184


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e2_I3_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,-0.328264,-6.10293,0.053788,6.11407,5.7858,0.0111393,19
1,-0.00150193,-0.00153309,0.979672,0.0126724,0.0111704,0.0111393,36
2,-3.23741e-05,-3.3009e-05,0.980766,0.0111723,0.0111399,0.0111393,88
3,-1.30166e-06,-1.31069e-06,0.993112,0.0111406,0.0111393,0.0111393,264
4,-1.08184e-08,-1.08771e-08,0.994606,0.0111393,0.0111393,0.0111393,904
5,-1.43397e-10,-1.42317e-10,1.00759,0.0111393,0.0111393,0.0111393,3336
6,-2.2778e-12,-2.09242e-12,1.0886,0.0111393,0.0111393,0.0111393,12808
7,-5.16563e-14,-2.78685e-14,1.85357,0.0111393,0.0111393,0.0111393,50184


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e2_I4_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,-6.96646,-11.2431,0.619623,11.2542,4.28775,0.0111393,19
1,0.0860375,-4.20172,-0.0204767,4.21286,4.2989,0.0111393,36
2,-0.00138375,-0.00138446,0.999487,0.0125237,0.01114,0.0111393,88
3,-4.31132e-06,-4.34517e-06,0.992211,0.0111436,0.0111393,0.0111393,264
4,-3.78574e-08,-3.81066e-08,0.99346,0.0111393,0.0111393,0.0111393,904
5,-4.90049e-10,-4.91349e-10,0.997355,0.0111393,0.0111393,0.0111393,3336
6,-7.28004e-12,-7.28578e-12,0.999212,0.0111393,0.0111393,0.0111393,12808
7,-1.12357e-13,-1.12376e-13,0.999835,0.0111393,0.0111393,0.0111393,50184


==> Data/Modal/testCase1/example_shell3D_DWR_modal_r7_e2_I5_t1.csv <==
Ref,Approx,Exact,Efficiency,NumGoal,EstGoal,exGoal,DoFs
0,-7.40635,-11.711,0.632426,11.7255,4.31914,0.0144848,19
1,-0.12693,-4.19838,0.0302331,4.21286,4.08593,0.0144848,36
2,-0.00179155,-0.00179224,0.999616,0.0162771,0.0144855,0.0144848,88
3,-6.06738e-06,-6.11295e-06,0.992545,0.014491,0.0144849,0.0144848,264
4,-5.01137e-08,-5.04512e-08,0.993311,0.0144849,0.0144848,0.0144848,904
5,-6.35898e-10,-6.36802e-10,0.998582,0.0144848,0.0144848,0.0144848,3336
6,-9.47067e-12,-9.3573e-12,1.01212,0.0144848,0.0144848,0.0144848,12808
7,-1.56519e-13,-1.41087e-13,1.10938,0.0144848,0.0144848,0.0144848,50184


==> Data/PointLoadNonlinear/NonlinearAdaptive_g1C9.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,7.97752e-05,8.36205e-05,0,0.000419357,0.000499132,0.0741776,16,16,16,0,1.9737e-06
1,4.65193e-05,4.49387e-05,0,0.00047186,0.00051838,0.0765442,22,22,22,0,4.56872e-06
2,4.89147e-05,5.31536e-05,0,0.000509852,0.000558767,0.0787967,34,34,34,0,1.38044e-05
3,3.59069e-05,6.0787e-05,0,0.000541551,0.000577458,0.0806066,46,46,46,0,3.27824e-05
4,2.88274e-05,9.35157e-05,0,0.000567729,0.000596557,0.082068,61,61,61,0,7.17336e-05
5,2.27225e-05,0.000155119,0,0.00058677,0.000609492,0.0831102,76,76,76,0,0.000136823
6,1.80454e-05,0.000260232,0,0.000599581,0.000617627,0.0838042,91,91,91,0,0.00024429
7,2.30618e-06,0.00034008,0,0.000607872,0.000605565,0.0843077,142,142,142,0,0.00034748
8,6.08307e-06,0.000678217,0,0.000614071,0.000620154,0.0847556,199,199,199,0,0.000674312
9,3.75032e-06,0.00116125,0,0.000617497,0.000621247,0.0849457,259,259,223,0.00115897,2.66268e-08
10,3.74784e-06,0.0011613,0,0.000617499,0.000621247,0.0849458,316,316,228,0.00115904,1.41789e-08
11,1.46814e-06,0.00113463,0,0.000615363,0.000613894,0.0883804,403,403,271,0.00113925,1.94877e-08
12,7.5762e-08,0.00105923,0,0.000612449,0.000612373,0.0906783,487,487,303,0.00106264,4.45763e-08
13,7.91808e-08,0.00105926,0,0.000612451,0.000612372,0.0906785,604,604,328,0.00106267,3.3122e-08
14,2.90145e-06,0.00118078,0,0.000608689,0.000605787,0.0909965,745,745,385,0.00118498,4.36791e-09
15,2.61029e-06,0.00131733,0,0.000601979,0.000599369,0.0929202,856,856,496,0.00132436,8.27311e-09
16,1.25953e-06,0.00130627,0,0.000600552,0.000599293,0.0936994,1069,1069,641,0.00131121,4.3091e-09
17,4.53511e-07,0.00133024,0,0.000598095,0.000598548,0.0937714,1261,1261,833,0.00133319,1.94066e-09
18,1.37572e-06,0.0013721,0,0.000596485,0.000597861,0.0939145,1453,1453,1025,0.00137422,2.42088e-09
19,1.99115e-06,0.00137905,0,0.000595872,0.000597863,0.0939635,1759,1759,1191,0.00138028,1.87316e-09
20,2.3913e-06,0.00137036,0,0.000595312,0.000597703,0.0944448,2137,2137,1409,0.00137042,5.92302e-10


==> Data/PointLoadNonlinear/NonlinearAdaptive_g1C9_max8.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,7.97752e-05,8.36205e-05,0,0.000419357,0.000499132,0.0741776,16,16,16,0,1.9737e-06
1,4.65193e-05,4.49387e-05,0,0.00047186,0.00051838,0.0765442,22,22,22,0,4.56872e-06
2,4.89147e-05,5.31536e-05,0,0.000509852,0.000558767,0.0787967,34,34,34,0,1.38044e-05
3,3.59069e-05,6.0787e-05,0,0.000541551,0.000577458,0.0806066,46,46,46,0,3.27824e-05
4,2.88274e-05,9.35157e-05,0,0.000567729,0.000596557,0.082068,61,61,61,0,7.17336e-05
5,2.27225e-05,0.000155119,0,0.00058677,0.000609492,0.0831102,76,76,76,0,0.000136823
6,1.80454e-05,0.000260232,0,0.000599581,0.000617627,0.0838042,91,91,75,0.000244278,1.24525e-08
7,7.22305e-06,0.000235161,0,0.000596251,0.000603474,0.0875875,118,118,102,0.000232902,6.64429e-09
8,7.11961e-06,0.000236508,0,0.000596293,0.000603412,0.0876399,172,172,148,0.000234252,4.98127e-09
9,8.2764e-07,0.000251907,0,0.000593701,0.000594528,0.087867,208,208,172,0.00026124,5.23264e-08
10,3.52588e-06,0.000238555,0,0.000591902,0.000595428,0.0880471,253,253,217,0.00024131,6.59029e-09
11,4.26583e-06,0.00026824,0,0.000585635,0.0005899,0.0906989,310,310,274,0.00027339,8.54867e-09
12,5.96343e-06,0.000264526,0,0.000583928,0.000589891,0.090764,376,376,324,0.000267054,6.05944e-09
13,7.09449e-06,0.000267564,0,0.000582138,0.000589233,0.0920315,484,484,420,0.000269234,4.35554e-09
14,7.99669e-06,0.000263485,0,0.000581357,0.000589354,0.0927956,592,592,520,0.000263207,2.5587e-09
15,9.06023e-06,0.000273005,0,0.000579566,0.000588626,0.0929023,733,733,661,0.000271884,2.26669e-09
16,1.08298e-05,0.000276526,0,0.000577879,0.000588709,0.093026,883,883,807,0.000272753,1.39238e-09
17,1.16626e-05,0.000274835,0,0.000576911,0.000588574,0.0930722,1057,1057,981,0.000269149,6.67655e-10
18,1.21114e-05,0.000275469,0,0.000576497,0.000588608,0.0935368,1294,1294,1198,0.000269018,4.33452e-10
19,1.22921e-05,0.000275668,0,0.000576314,0.000588606,0.0935417,1588,1588,1416,0.000268929,3.28096e-10
20,1.25468e-05,0.00027596,0,0.000576077,0.000588623,0.0937901,1969,1969,1709,0.000268847,2.35964e-10


==> Data/PointLoadNonlinear/NonlinearAdaptive_g1C9_point.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,0.000291507,0.00031088,0,0.00137558,0.00166709,0.0741776,16,16,16,0,1.07949e-05
1,0.000307504,0.000320366,0,0.00158519,0.0018927,0.079629,22,22,22,0,3.20506e-05
2,0.000303423,0.000375606,0,0.00167765,0.00198107,0.0819183,34,34,34,0,8.99523e-05
3,0.000298407,0.000505947,0,0.00175378,0.00205219,0.0837564,46,46,46,0,0.000224152
4,0.000220979,0.000698057,0,0.0019063,0.00212728,0.0873224,70,70,70,0,0.000506259
5,0.000158967,0.000910506,0,0.00200958,0.00216855,0.0896567,94,94,94,0,0.000796467
6,0.000141535,0.0013325,0,0.0020439,0.00218544,0.0904191,112,112,112,0,0.00123704
7,9.46662e-05,0.0021592,0,0.00209983,0.0021945,0.0916479,139,139,139,0,0.00210996
8,6.65537e-05,0.00580816,0,0.002139,0.00220555,0.0924986,208,208,208,0,0.0057426
9,3.71063e-05,0.00875983,0,0.00217441,0.00221152,0.0932612,283,283,263,0.00871265,1.48191e-05
10,3.13152e-05,0.00883911,0,0.00218067,0.00221199,0.0933953,343,343,299,0.0087933,1.8757e-05
11,2.94659e-05,0.00884786,0,0.00218305,0.00221251,0.0934462,406,406,318,0.00880357,1.88227e-05
12,-1.15155e-06,0.00932134,0,0.00219795,0.0021968,0.0937646,517,517,405,0.00931884,7.64189e-07
13,2.24713e-06,0.00907823,0,0.00219855,0.0022008,0.0937774,634,634,458,0.00907301,3.78281e-07
14,3.78049e-05,0.0072529,0,0.00223174,0.00226955,0.0944827,739,739,519,0.00720086,3.98407e-07
15,3.60912e-05,0.00724704,0,0.00223374,0.00226983,0.094525,886,886,598,0.00719639,3.22026e-07
16,2.92637e-05,0.0073554,0,0.00223865,0.00226791,0.0946287,1084,1084,680,0.00731444,1.58908e-07
17,2.28132e-05,0.00758821,0,0.00224204,0.00226486,0.0947004,1363,1363,823,0.00756029,4.95985e-08
18,1.89019e-05,0.00762823,0,0.00224557,0.00226447,0.094775,1600,1600,980,0.00760572,3.20788e-08
19,1.66272e-05,0.00764126,0,0.00224796,0.00226459,0.0948253,1993,1993,1185,0.00762183,2.17266e-08
20,1.43106e-05,0.00768786,0,0.00225023,0.00226455,0.0948733,2512,2512,1468,0.00767281,1.10119e-08


==> Data/PointLoadNonlinear/NonlinearAdaptive_g1C9_point_max8.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,0.000291507,0.00031088,0,0.00137558,0.00166709,0.0741776,16,16,16,0,1.07949e-05
1,0.000307504,0.000320366,0,0.00158519,0.0018927,0.079629,22,22,22,0,3.20506e-05
2,0.000303423,0.000375606,0,0.00167765,0.00198107,0.0819183,34,34,34,0,8.99523e-05
3,0.000298407,0.000505947,0,0.00175378,0.00205219,0.0837564,46,46,46,0,0.000224152
4,0.000220979,0.000698057,0,0.0019063,0.00212728,0.0873224,70,70,70,0,0.000506259
5,0.000158967,0.000910506,0,0.00200958,0.00216855,0.0896567,94,94,94,0,0.000796467
6,0.000141535,0.0013325,0,0.0020439,0.00218544,0.0904191,112,112,100,0.00123392,3.11636e-06
7,0.000106639,0.00131502,0,0.00207929,0.00218593,0.0911984,130,130,118,0.00125152,4.47133e-06
8,7.8105e-05,0.00196097,0,0.00210458,0.00218269,0.0917515,178,178,158,0.00188342,7.53548e-06
9,5.94957e-05,0.00171007,0,0.002131,0.0021905,0.0923255,226,226,186,0.0016637,6.04404e-08
10,3.3269e-05,0.00175103,0,0.00214342,0.00217669,0.0925941,268,268,220,0.00171122,7.78752e-07
11,2.60888e-05,0.00199472,0,0.00215815,0.00218424,0.0929117,325,325,277,0.00198079,2.72031e-07
12,6.89424e-05,0.00142164,0,0.0021772,0.00224614,0.0933209,406,406,322,0.00134759,1.21483e-07
13,6.11187e-05,0.00143883,0,0.00218321,0.00224433,0.0934497,484,484,392,0.00137518,6.76562e-08
14,5.34312e-05,0.00149417,0,0.00218816,0.00224159,0.0935556,592,592,456,0.00144454,2.43984e-08
15,4.96377e-05,0.00149601,0,0.00219152,0.00224116,0.0936273,691,691,551,0.00145167,1.60756e-08
16,4.80137e-05,0.0014965,0,0.0021932,0.00224121,0.0936632,811,811,639,0.00145433,1.20017e-08
17,4.54412e-05,0.00150158,0,0.00219581,0.00224125,0.093719,988,988,760,0.00146302,7.561e-09
18,4.37509e-05,0.00150862,0,0.00219748,0.00224123,0.0937545,1192,1192,912,0.00147343,4.19137e-09
19,4.23284e-05,0.00151905,0,0.00219848,0.00224081,0.0937759,1447,1447,1091,0.00148679,1.90651e-09
20,4.16075e-05,0.00152522,0,0.0021991,0.00224071,0.0937892,1750,1750,1294,0.00149448,1.19253e-09


==> Data/PointLoadNonlinear/NonlinearAdaptive_g5C9.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,7.27854e-07,2.43267e-06,0,5.18072e-05,5.10794e-05,0.0741776,16,16,16,0,3.08618e-09
1,3.6493e-06,1.76825e-06,0,5.58759e-05,5.22266e-05,0.079629,22,22,22,0,1.30953e-08
2,3.08037e-06,1.64677e-06,0,5.70689e-05,5.39885e-05,0.0819183,34,34,34,0,5.51862e-08
3,2.78509e-06,1.42311e-06,0,5.79309e-05,5.51458e-05,0.0837564,46,46,46,0,2.09861e-07
4,2.37167e-06,7.63529e-07,0,5.83059e-05,5.59342e-05,0.0852317,61,61,61,0,6.48697e-07
5,1.63211e-06,1.9802e-07,0,5.83784e-05,5.67462e-05,0.08629,76,76,76,0,1.37752e-06
6,1.08164e-06,1.29508e-06,0,5.83325e-05,5.72509e-05,0.0869942,91,91,91,0,2.34309e-06
7,1.95828e-06,1.83619e-06,0,5.81789e-05,5.62207e-05,0.0875382,142,142,142,0,1.63138e-06
8,9.47705e-08,4.31811e-06,0,5.81009e-05,5.80061e-05,0.0878573,199,199,199,0,3.97671e-06
9,8.15326e-08,6.37581e-06,0,5.80546e-05,5.81361e-05,0.0880388,241,241,201,5.9484e-06,5.25696e-09
10,8.4988e-07,3.70152e-06,0,5.79703e-05,5.71204e-05,0.0883163,280,280,220,3.5714e-06,1.57876e-09
11,2.44065e-06,7.95032e-06,0,5.92084e-05,5.67677e-05,0.0906097,334,334,246,8.28954e-06,3.47798e-08
12,2.4403e-06,7.95141e-06,0,5.92082e-05,5.67679e-05,0.0906098,412,412,272,8.30033e-06,2.47871e-08
13,2.44028e-06,7.95159e-06,0,5.92082e-05,5.67679e-05,0.0906099,514,514,286,8.30801e-06,1.72545e-08
14,2.47333e-06,6.93438e-06,0,6.00278e-05,5.75544e-05,0.0918186,616,616,332,7.43493e-06,1.29454e-08
15,1.70141e-07,5.60745e-06,0,6.03659e-05,6.01958e-05,0.0928546,769,769,393,5.23253e-06,1.25447e-09


==> Data/PointLoadNonlinear/NonlinearAdaptive_g5C9_max8.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,7.27854e-07,2.43267e-06,0,5.18072e-05,5.10794e-05,0.0741776,16,16,16,0,3.08618e-09
1,3.6493e-06,1.76825e-06,0,5.58759e-05,5.22266e-05,0.079629,22,22,22,0,1.30953e-08
2,3.08037e-06,1.64677e-06,0,5.70689e-05,5.39885e-05,0.0819183,34,34,34,0,5.51862e-08
3,2.78509e-06,1.42311e-06,0,5.79309e-05,5.51458e-05,0.0837564,46,46,46,0,2.09861e-07
4,2.37167e-06,7.63529e-07,0,5.83059e-05,5.59342e-05,0.0852317,61,61,61,0,6.48697e-07
5,1.63211e-06,1.9802e-07,0,5.83784e-05,5.67462e-05,0.08629,76,76,76,0,1.37752e-06
6,1.08164e-06,1.29508e-06,0,5.83325e-05,5.72509e-05,0.0869942,91,91,75,2.34224e-06,8.50323e-10
7,5.05072e-07,2.4763e-06,0,5.95859e-05,5.90808e-05,0.0892659,136,136,116,3.06335e-06,2.54209e-09
8,3.07194e-07,2.65324e-06,0,6.03369e-05,6.00297e-05,0.0905652,163,163,131,3.25889e-06,2.02231e-09
9,2.94028e-06,4.20069e-08,0,6.0712e-05,5.77718e-05,0.0916455,217,217,177,1.08687e-06,2.19579e-09
10,1.33247e-06,2.67349e-06,0,6.08569e-05,5.95244e-05,0.0923448,262,262,202,2.20476e-06,3.79506e-09
11,8.80579e-07,1.68885e-06,0,6.08796e-05,5.9999e-05,0.0927788,328,328,264,2.13754e-06,2.69288e-10
12,1.90452e-06,3.48334e-07,0,6.06321e-05,5.87276e-05,0.0933677,391,391,311,1.48376e-06,1.05797e-10
13,1.85483e-06,3.30902e-07,0,6.05974e-05,5.87426e-05,0.0934158,460,460,360,1.47609e-06,9.52547e-11
14,1.63253e-06,6.40516e-09,0,6.0515e-05,5.88825e-05,0.0935339,547,547,431,1.50776e-06,5.63965e-11
15,1.55495e-06,1.41205e-07,0,6.04923e-05,5.89373e-05,0.0935777,682,682,542,1.52659e-06,3.61746e-11
16,1.37611e-06,4.97658e-07,0,6.04319e-05,5.90558e-05,0.0936725,823,823,647,1.57198e-06,1.61521e-11
17,1.25525e-06,8.16162e-07,0,6.06177e-05,5.93624e-05,0.0926826,1006,1006,806,1.66058e-06,5.81232e-11
18,1.23616e-06,8.14123e-07,0,6.03588e-05,5.91227e-05,0.0937626,1183,1183,983,1.61425e-06,4.66272e-12
19,1.22001e-06,8.41147e-07,0,6.03506e-05,5.91306e-05,0.0937726,1402,1402,1118,1.61514e-06,2.80026e-12
20,1.20662e-06,8.68068e-07,0,6.03441e-05,5.91375e-05,0.0937813,1720,1720,1296,1.61774e-06,1.71068e-12


==> Data/PointLoadNonlinear/NonlinearAdaptive_g6C1.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,2.89774e-05,4.16349e-05,0,0.000671294,0.000700271,0.0741776,16,16,16,0,7.76556e-07
1,1.59848e-05,2.69905e-05,0,0.000651297,0.000667281,0.0767095,22,22,22,0,1.96681e-06
2,2.05067e-05,8.46393e-06,0,0.000635829,0.000615322,0.0787969,31,31,31,0,2.76855e-06
3,1.87823e-05,4.82847e-06,0,0.000621743,0.00060296,0.0806068,43,43,43,0,5.97071e-06
4,1.6948e-05,1.59756e-06,0,0.000610947,0.000593999,0.0820683,58,58,58,0,1.29643e-05
5,1.49814e-05,1.3353e-05,0,0.00060332,0.000588339,0.0830947,70,70,70,0,2.43967e-05
6,1.36253e-05,3.18884e-05,0,0.000598234,0.000584609,0.0838002,85,85,85,0,4.28533e-05
7,5.23734e-06,5.90861e-05,0,0.000592929,0.000587692,0.0843079,139,139,139,0,6.02357e-05
8,5.01374e-06,9.70699e-05,0,0.000590912,0.000585898,0.0846045,202,202,202,0,9.99353e-05
9,5.57706e-06,0.000303404,0,0.000583368,0.000588945,0.0849457,259,259,223,0.00029514,3.77492e-07
10,7.29279e-06,0.000148029,0,0.000583348,0.000576055,0.0849456,322,322,234,0.000149926,8.56784e-08
11,5.19578e-06,0.000175268,0,0.000585426,0.000580231,0.0889208,379,379,291,0.000181861,1.20327e-08
12,2.70321e-07,0.00024191,0,0.000586253,0.000585983,0.0912721,454,454,366,0.000240151,8.37841e-08
13,9.07501e-06,0.000121918,0,0.000583191,0.000574116,0.0928824,550,550,414,0.000135666,5.31914e-08
14,9.45362e-06,0.000121932,0,0.000584104,0.000574651,0.093652,691,691,455,0.000136053,3.66446e-08
15,9.59824e-06,0.000121832,0,0.000584448,0.00057485,0.0940998,823,823,511,0.0001361,3.07715e-08
16,8.46954e-06,0.000123076,0,0.000583825,0.000575355,0.0944146,1033,1033,605,0.000135908,2.06087e-08
17,7.26447e-06,0.000130237,0,0.000583408,0.000576144,0.0945576,1246,1246,726,0.000140659,1.09291e-08
18,5.56646e-06,0.000138448,0,0.000582577,0.000577011,0.0946856,1564,1564,936,0.000145886,4.81651e-09
19,4.22233e-06,0.000140729,0,0.000581529,0.000577307,0.0948166,1951,1951,1143,0.000146483,3.28538e-09
20,3.77483e-06,0.000141874,0,0.000581041,0.000577267,0.0948546,2491,2491,1487,0.000146534,1.90861e-09


==> Data/PointLoadNonlinear/NonlinearAdaptive_g6C1_max8.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,2.89774e-05,4.16349e-05,0,0.000671294,0.000700271,0.0741776,16,16,16,0,7.76556e-07
1,1.59848e-05,2.69905e-05,0,0.000651297,0.000667281,0.0767095,22,22,22,0,1.96681e-06
2,2.05067e-05,8.46393e-06,0,0.000635829,0.000615322,0.0787969,31,31,31,0,2.76855e-06
3,1.87823e-05,4.82847e-06,0,0.000621743,0.00060296,0.0806068,43,43,43,0,5.97071e-06
4,1.6948e-05,1.59756e-06,0,0.000610947,0.000593999,0.0820683,58,58,58,0,1.29643e-05
5,1.49814e-05,1.3353e-05,0,0.00060332,0.000588339,0.0830947,70,70,70,0,2.43967e-05
6,1.36253e-05,3.18884e-05,0,0.000598234,0.000584609,0.0838002,85,85,73,4.28324e-05,2.09e-08
7,1.63806e-05,2.58482e-05,0,0.0006015,0.000585119,0.0874907,112,112,96,2.77059e-05,4.30736e-08
8,1.01154e-05,2.91843e-05,0,0.000595089,0.000584974,0.0878373,157,157,137,3.92107e-05,1.08365e-07
9,8.22431e-06,3.74039e-05,0,0.000594706,0.000586481,0.0878644,187,187,159,4.34011e-05,1.13652e-08
10,5.07592e-06,4.87047e-05,0,0.000597947,0.000592871,0.0900165,238,238,202,5.02474e-05,1.47652e-08
11,1.93906e-05,0.000150325,0,0.000596986,0.000616376,0.091377,301,301,249,0.000131107,1.82789e-07
12,1.40005e-05,9.2381e-06,0,0.000590523,0.000576523,0.091899,361,361,293,2.67751e-05,1.33733e-08
13,1.29261e-05,1.01012e-05,0,0.000590437,0.000577511,0.092726,430,430,338,2.66557e-05,1.00261e-08
14,1.01363e-05,1.80592e-05,0,0.00058957,0.000579433,0.0932668,535,535,419,2.93263e-05,3.32343e-09
15,9.37955e-06,1.9206e-05,0,0.000589189,0.00057981,0.0935619,652,652,512,2.95083e-05,2.53935e-09
16,8.3876e-06,2.02544e-05,0,0.000588401,0.000580013,0.0936367,799,799,611,2.93871e-05,1.92508e-09
17,7.42865e-06,2.20603e-05,0,0.00058752,0.000580091,0.0937079,991,991,767,2.96758e-05,1.3416e-09
18,6.45965e-06,2.47632e-05,0,0.000586738,0.000580278,0.093752,1225,1225,961,3.04952e-05,5.23586e-10
19,5.35829e-06,2.65941e-05,0,0.00058591,0.000580552,0.0937845,1465,1465,1173,3.08521e-05,1.53141e-10
20,5.2049e-06,2.70235e-05,0,0.000585785,0.00058058,0.093793,1756,1756,1440,3.09585e-05,9.47388e-11


==> Data/PointLoadNonlinear/NonlinearUniform_g1C9.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,7.97752e-05,8.36204e-05,0,0.000419357,0.000499132,0.0741776,16,0,0,0,0
1,3.37504e-05,2.85581e-05,0,0.000466094,0.000499845,0.0803733,64,0,0,0,0
2,3.51616e-05,3.34157e-05,0,0.000486257,0.000521419,0.0856879,256,0,0,0,0
3,3.31353e-05,6.06273e-05,0,0.000513637,0.000546773,0.0891846,1024,0,0,0,0
4,2.61191e-05,0.00010062,0,0.000540925,0.000567044,0.0914118,4096,0,0,0,0
5,1.90524e-05,0.000165781,0,0.00056132,0.000580372,0.0928887,16384,0,0,0,0
6,1.34433e-05,0.000276955,0,0.000575223,0.000588666,0.0938309,65536,0,0,0,0


==> Data/PointLoadNonlinear/NonlinearUniform_g1C9_point.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,0.000291507,0.00031088,0,0.00137558,0.00166709,0.0741776,16,0,0,0,0
1,0.000301334,0.000311653,0,0.00161497,0.0019163,0.0803733,64,0,0,0,0
2,0.000217639,0.000275949,0,0.00183561,0.00205324,0.0856879,256,0,0,0,0
3,0.000149415,0.000323158,0,0.00198848,0.00213789,0.0891846,1024,0,0,0,0
4,0.0000976603,0.000516537,0,0.00208903,0.00218669,0.0914118,4096,0,0,0,0
5,0.0000626821,0.000888669,0,0.00215708,0.00221976,0.0928887,16384,0,0,0,0
6,3.95E-05,0.00153224,0,0.00220106,0.00224059,0.0938309,65536,0,0,0,0


==> Data/PointLoadNonlinear/NonlinearUniform_g5C9.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,7.27855e-07,2.43267e-06,0,5.18072e-05,5.10794e-05,0.0741776,16,0,0,0,0
1,4.17177e-06,2.21762e-06,0,5.56836e-05,5.15118e-05,0.0803733,64,0,0,0,0
2,3.83437e-06,2.65659e-06,0,5.77288e-05,5.38944e-05,0.0856879,256,0,0,0,0
3,2.82783e-06,1.488e-06,0,5.90522e-05,5.62244e-05,0.0891846,1024,0,0,0,0
4,2.28018e-06,7.51638e-07,0,5.99039e-05,5.76237e-05,0.0914118,4096,0,0,0,0
5,1.67911e-06,1.11433e-07,0,6.02574e-05,5.85783e-05,0.0928887,16384,0,0,0,0
6,1.14857e-06,9.76714e-07,0,6.03116e-05,5.9163e-05,0.0938309,65536,0,0,0,0


==> Data/PointLoadNonlinear/NonlinearUniform_g6C1.csv <==
Ref,Approx,SqApprox,Efficiency,NumGoal,exGoal,Uz,DoFs,Elements,BlockedElements,BlockedError,NonBlockedError
0,2.89774e-05,4.16349e-05,0,0.000671294,0.000700271,0.0741776,16,0,0,0,0
1,3.02276e-05,1.98768e-05,0,0.000651444,0.000621216,0.0803733,64,0,0,0,0
2,1.87553e-05,1.49693e-05,0,0.000623411,0.000604655,0.0856879,256,0,0,0,0
3,1.3625e-05,2.79611e-06,0,0.000606812,0.000593187,0.0891846,1024,0,0,0,0
4,9.24901e-06,5.43019e-06,0,0.000596798,0.000587549,0.0914118,4096,0,0,0,0
5,6.52415e-06,1.48725e-05,0,0.000589882,0.000583358,0.0928887,16384,0,0,0,0
6,4.51973e-06,2.85243e-05,0,0.000585235,0.000580715,0.0938309,65536,0,0,0,0


==> Data/Refinement_illustration/Bspline.csv <==
0,1,0,0,0,0,0.0625,0,0.125,0,0.1875,0,0.25,0,0.3125,0,0.375,0,0.4375,0,0.5,0,0.5625,0,0.625,0,0.6875,0,0.75,0,0.8125,0,0.875,0,0.9375,0
0.00128,0.9596,0.00255,0.07913,0.00383,0.00187,0.06633,0.00187,0.12883,0.00187,0.19133,0.00187,0.25383,0.00187,0.31633,0.00187,0.37883,0.00187,0.44133,0.00187,0.50383,0.00187,0.56633,0.00187,0.62883,0.00187,0.69133,0.00187,0.75383,0.00187,0.81633,0.00187,0.87755,0.00083,0.93878,0.00042
0.00255,0.92003,0.0051,0.15327,0.00765,0.0075,0.07015,0.0075,0.13265,0.0075,0.19515,0.0075,0.25765,0.0075,0.32015,0.0075,0.38265,0.0075,0.44515,0.0075,0.50765,0.0075,0.57015,0.0075,0.63265,0.0075,0.69515,0.0075,0.75765,0.0075,0.82015,0.0075,0.8801,0.00333,0.94005,0.00167
0.00383,0.8813,0.00765,0.22241,0.01148,0.01687,0.07398,0.01687,0.13648,0.01687,0.19898,0.01687,0.26148,0.01687,0.32398,0.01687,0.38648,0.01687,0.44898,0.01687,0.51148,0.01687,0.57398,0.01687,0.63648,0.01687,0.69898,0.01687,0.76148,0.01687,0.82398,0.01687,0.88265,0.0075,0.94133,0.00375
0.0051,0.8434,0.0102,0.28655,0.01531,0.02999,0.07781,0.02999,0.14031,0.02999,0.20281,0.02999,0.26531,0.02999,0.32781,0.02999,0.39031,0.02999,0.45281,0.02999,0.51531,0.02999,0.57781,0.02999,0.64031,0.02999,0.70281,0.02999,0.76531,0.02999,0.82781,0.02999,0.8852,0.01333,0.9426,0.00666
0.00638,0.80633,0.01276,0.34569,0.01913,0.04686,0.08163,0.04686,0.14413,0.04686,0.20663,0.04686,0.26913,0.04686,0.33163,0.04686,0.39413,0.04686,0.45663,0.04686,0.51913,0.04686,0.58163,0.04686,0.64413,0.04686,0.70663,0.04686,0.76913,0.04686,0.83163,0.04686,0.88776,0.02082,0.94388,0.01041
0.00765,0.7701,0.01531,0.39983,0.02296,0.06747,0.08546,0.06747,0.14796,0.06747,0.21046,0.06747,0.27296,0.06747,0.33546,0.06747,0.39796,0.06747,0.46046,0.06747,0.52296,0.06747,0.58546,0.06747,0.64796,0.06747,0.71046,0.06747,0.77296,0.06747,0.83546,0.06747,0.89031,0.02999,0.94515,0.01499
0.00893,0.73469,0.01786,0.44898,0.02679,0.09184,0.08929,0.09184,0.15179,0.09184,0.21429,0.09184,0.27679,0.09184,0.33929,0.09184,0.40179,0.09184,0.46429,0.09184,0.52679,0.09184,0.58929,0.09184,0.65179,0.09184,0.71429,0.09184,0.77679,0.09184,0.83929,0.09184,0.89286,0.04082,0.94643,0.02041
0.0102,0.70012,0.02041,0.49313,0.03061,0.11995,0.09311,0.11995,0.15561,0.11995,0.21811,0.11995,0.28061,0.11995,0.34311,0.11995,0.40561,0.11995,0.46811,0.11995,0.53061,0.11995,0.59311,0.11995,0.65561,0.11995,0.71811,0.11995,0.78061,0.11995,0.84311,0.11995,0.89541,0.05331,0.9477,0.02666
0.01148,0.66639,0.02296,0.53228,0.03444,0.15181,0.09694,0.15181,0.15944,0.15181,0.22194,0.15181,0.28444,0.15181,0.34694,0.15181,0.40944,0.15181,0.47194,0.15181,0.53444,0.15181,0.59694,0.15181,0.65944,0.15181,0.72194,0.15181,0.78444,0.15181,0.84694,0.15181,0.89796,0.06747,0.94898,0.03374
0.01276,0.63349,0.02551,0.56643,0.03827,0.18742,0.10077,0.18742,0.16327,0.18742,0.22577,0.18742,0.28827,0.18742,0.35077,0.18742,0.41327,0.18742,0.47577,0.18742,0.53827,0.18742,0.60077,0.18742,0.66327,0.18742,0.72577,0.18742,0.78827,0.18742,0.85077,0.18742,0.90051,0.0833,0.95026,0.04165
0.01403,0.60142,0.02806,0.59559,0.04209,0.22678,0.10459,0.22678,0.16709,0.22678,0.22959,0.22678,0.29209,0.22678,0.35459,0.22678,0.41709,0.22678,0.47959,0.22678,0.54209,0.22678,0.60459,0.22678,0.66709,0.22678,0.72959,0.22678,0.79209,0.22678,0.85459,0.22678,0.90306,0.10079,0.95153,0.0504
0.01531,0.57018,0.03061,0.61974,0.04592,0.26989,0.10842,0.26989,0.17092,0.26989,0.23342,0.26989,0.29592,0.26989,0.35842,0.26989,0.42092,0.26989,0.48342,0.26989,0.54592,0.26989,0.60842,0.26989,0.67092,0.26989,0.73342,0.26989,0.79592,0.26989,0.85842,0.26989,0.90561,0.11995,0.95281,0.05998
0.01658,0.53978,0.03316,0.6389,0.04974,0.31674,0.11224,0.31674,0.17474,0.31674,0.23724,0.31674,0.29974,0.31674,0.36224,0.31674,0.42474,0.31674,0.48724,0.31674,0.54974,0.31674,0.61224,0.31674,0.67474,0.31674,0.73724,0.31674,0.79974,0.31674,0.86224,0.31674,0.90816,0.14077,0.95408,0.07039
0.01786,0.5102,0.03571,0.65306,0.05357,0.36735,0.11607,0.36735,0.17857,0.36735,0.24107,0.36735,0.30357,0.36735,0.36607,0.36735,0.42857,0.36735,0.49107,0.36735,0.55357,0.36735,0.61607,0.36735,0.67857,0.36735,0.74107,0.36735,0.80357,0.36735,0.86607,0.36735,0.91071,0.16327,0.95536,0.08163
0.01913,0.48147,0.03827,0.66222,0.0574,0.4217,0.1199,0.4217,0.1824,0.4217,0.2449,0.4217,0.3074,0.4217,0.3699,0.4217,0.4324,0.4217,0.4949,0.4217,0.5574,0.4217,0.6199,0.4217,0.6824,0.4217,0.7449,0.4217,0.8074,0.4217,0.8699,0.4217,0.91327,0.18742,0.95663,0.09371
0.02041,0.45356,0.04082,0.66639,0.06122,0.4798,0.12372,0.4798,0.18622,0.4798,0.24872,0.4798,0.31122,0.4798,0.37372,0.4798,0.43622,0.4798,0.49872,0.4798,0.56122,0.4798,0.62372,0.4798,0.68622,0.4798,0.74872,0.4798,0.81122,0.4798,0.87372,0.4798,0.91582,0.21324,0.95791,0.10662
0.02168,0.42649,0.04337,0.66556,0.06505,0.53915,0.12755,0.53915,0.19005,0.53915,0.25255,0.53915,0.31505,0.53915,0.37755,0.53915,0.44005,0.53915,0.50255,0.53915,0.56505,0.53915,0.62755,0.53915,0.69005,0.53915,0.75255,0.53915,0.81505,0.53915,0.87755,0.53915,0.91837,0.24073,0.95918,0.12037
0.02296,0.40025,0.04592,0.65973,0.06888,0.59163,0.13138,0.59163,0.19388,0.59163,0.25638,0.59163,0.31888,0.59163,0.38138,0.59163,0.44388,0.59163,0.50638,0.59163,0.56888,0.59163,0.63138,0.59163,0.69388,0.59163,0.75638,0.59163,0.81888,0.59163,0.88138,0.59163,0.92092,0.26989,0.96046,0.13494
0.02423,0.37484,0.04847,0.6489,0.0727,0.63661,0.1352,0.63661,0.1977,0.63661,0.2602,0.63661,0.3227,0.63661,0.3852,0.63661,0.4477,0.63661,0.5102,0.63661,0.5727,0.63661,0.6352,0.63661,0.6977,0.63661,0.7602,0.63661,0.8227,0.63661,0.8852,0.63661,0.92347,0.30071,0.96173,0.15035
0.02551,0.35027,0.05102,0.63307,0.07653,0.67409,0.13903,0.67409,0.20153,0.67409,0.26403,0.67409,0.32653,0.67409,0.38903,0.67409,0.45153,0.67409,0.51403,0.67409,0.57653,0.67409,0.63903,0.67409,0.70153,0.67409,0.76403,0.67409,0.82653,0.67409,0.88903,0.67409,0.92602,0.33319,0.96301,0.1666
0.02679,0.32653,0.05357,0.61224,0.08036,0.70408,0.14286,0.70408,0.20536,0.70408,0.26786,0.70408,0.33036,0.70408,0.39286,0.70408,0.45536,0.70408,0.51786,0.70408,0.58036,0.70408,0.64286,0.70408,0.70536,0.70408,0.76786,0.70408,0.83036,0.70408,0.89286,0.70408,0.92857,0.36735,0.96429,0.18367
0.02806,0.30362,0.05612,0.58642,0.08418,0.72657,0.14668,0.72657,0.20918,0.72657,0.27168,0.72657,0.33418,0.72657,0.39668,0.72657,0.45918,0.72657,0.52168,0.72657,0.58418,0.72657,0.64668,0.72657,0.70918,0.72657,0.77168,0.72657,0.83418,0.72657,0.89668,0.72657,0.93112,0.40317,0.96556,0.20158
0.02934,0.28155,0.05867,0.5556,0.08801,0.74157,0.15051,0.74157,0.21301,0.74157,0.27551,0.74157,0.33801,0.74157,0.40051,0.74157,0.46301,0.74157,0.52551,0.74157,0.58801,0.74157,0.65051,0.74157,0.71301,0.74157,0.77551,0.74157,0.83801,0.74157,0.90051,0.74157,0.93367,0.44065,0.96684,0.22032
0.03061,0.26031,0.06122,0.51978,0.09184,0.74906,0.15434,0.74906,0.21684,0.74906,0.27934,0.74906,0.34184,0.74906,0.40434,0.74906,0.46684,0.74906,0.52934,0.74906,0.59184,0.74906,0.65434,0.74906,0.71684,0.74906,0.77934,0.74906,0.84184,0.74906,0.90434,0.74906,0.93622,0.4798,0.96811,0.2399
0.03189,0.2399,0.06378,0.4798,0.09566,0.74906,0.15816,0.74906,0.22066,0.74906,0.28316,0.74906,0.34566,0.74906,0.40816,0.74906,0.47066,0.74906,0.53316,0.74906,0.59566,0.74906,0.65816,0.74906,0.72066,0.74906,0.78316,0.74906,0.84566,0.74906,0.90816,0.74906,0.93878,0.51978,0.96939,0.26031
0.03316,0.22032,0.06633,0.44065,0.09949,0.74157,0.16199,0.74157,0.22449,0.74157,0.28699,0.74157,0.34949,0.74157,0.41199,0.74157,0.47449,0.74157,0.53699,0.74157,0.59949,0.74157,0.66199,0.74157,0.72449,0.74157,0.78699,0.74157,0.84949,0.74157,0.91199,0.74157,0.94133,0.5556,0.97066,0.28155
0.03444,0.20158,0.06888,0.40317,0.10332,0.72657,0.16582,0.72657,0.22832,0.72657,0.29082,0.72657,0.35332,0.72657,0.41582,0.72657,0.47832,0.72657,0.54082,0.72657,0.60332,0.72657,0.66582,0.72657,0.72832,0.72657,0.79082,0.72657,0.85332,0.72657,0.91582,0.72657,0.94388,0.58642,0.97194,0.30362
0.03571,0.18367,0.07143,0.36735,0.10714,0.70408,0.16964,0.70408,0.23214,0.70408,0.29464,0.70408,0.35714,0.70408,0.41964,0.70408,0.48214,0.70408,0.54464,0.70408,0.60714,0.70408,0.66964,0.70408,0.73214,0.70408,0.79464,0.70408,0.85714,0.70408,0.91964,0.70408,0.94643,0.61224,0.97321,0.32653
0.03699,0.1666,0.07398,0.33319,0.11097,0.67409,0.17347,0.67409,0.23597,0.67409,0.29847,0.67409,0.36097,0.67409,0.42347,0.67409,0.48597,0.67409,0.54847,0.67409,0.61097,0.67409,0.67347,0.67409,0.73597,0.67409,0.79847,0.67409,0.86097,0.67409,0.92347,0.67409,0.94898,0.63307,0.97449,0.35027
0.03827,0.15035,0.07653,0.30071,0.1148,0.63661,0.1773,0.63661,0.2398,0.63661,0.3023,0.63661,0.3648,0.63661,0.4273,0.63661,0.4898,0.63661,0.5523,0.63661,0.6148,0.63661,0.6773,0.63661,0.7398,0.63661,0.8023,0.63661,0.8648,0.63661,0.9273,0.63661,0.95153,0.6489,0.97577,0.37484
0.03954,0.13494,0.07908,0.26989,0.11862,0.59163,0.18112,0.59163,0.24362,0.59163,0.30612,0.59163,0.36862,0.59163,0.43112,0.59163,0.49362,0.59163,0.55612,0.59163,0.61862,0.59163,0.68112,0.59163,0.74362,0.59163,0.80612,0.59163,0.86862,0.59163,0.93112,0.59163,0.95408,0.65973,0.97704,0.40025
0.04082,0.12037,0.08163,0.24073,0.12245,0.53915,0.18495,0.53915,0.24745,0.53915,0.30995,0.53915,0.37245,0.53915,0.43495,0.53915,0.49745,0.53915,0.55995,0.53915,0.62245,0.53915,0.68495,0.53915,0.74745,0.53915,0.80995,0.53915,0.87245,0.53915,0.93495,0.53915,0.95663,0.66556,0.97832,0.42649
0.04209,0.10662,0.08418,0.21324,0.12628,0.4798,0.18878,0.4798,0.25128,0.4798,0.31378,0.4798,0.37628,0.4798,0.43878,0.4798,0.50128,0.4798,0.56378,0.4798,0.62628,0.4798,0.68878,0.4798,0.75128,0.4798,0.81378,0.4798,0.87628,0.4798,0.93878,0.4798,0.95918,0.66639,0.97959,0.45356
0.04337,0.09371,0.08673,0.18742,0.1301,0.4217,0.1926,0.4217,0.2551,0.4217,0.3176,0.4217,0.3801,0.4217,0.4426,0.4217,0.5051,0.4217,0.5676,0.4217,0.6301,0.4217,0.6926,0.4217,0.7551,0.4217,0.8176,0.4217,0.8801,0.4217,0.9426,0.4217,0.96173,0.66222,0.98087,0.48147
0.04464,0.08163,0.08929,0.16327,0.13393,0.36735,0.19643,0.36735,0.25893,0.36735,0.32143,0.36735,0.38393,0.36735,0.44643,0.36735,0.50893,0.36735,0.57143,0.36735,0.63393,0.36735,0.69643,0.36735,0.75893,0.36735,0.82143,0.36735,0.88393,0.36735,0.94643,0.36735,0.96429,0.65306,0.98214,0.5102
0.04592,0.07039,0.09184,0.14077,0.13776,0.31674,0.20026,0.31674,0.26276,0.31674,0.32526,0.31674,0.38776,0.31674,0.45026,0.31674,0.51276,0.31674,0.57526,0.31674,0.63776,0.31674,0.70026,0.31674,0.76276,0.31674,0.82526,0.31674,0.88776,0.31674,0.95026,0.31674,0.96684,0.6389,0.98342,0.53978
0.04719,0.05998,0.09439,0.11995,0.14158,0.26989,0.20408,0.26989,0.26658,0.26989,0.32908,0.26989,0.39158,0.26989,0.45408,0.26989,0.51658,0.26989,0.57908,0.26989,0.64158,0.26989,0.70408,0.26989,0.76658,0.26989,0.82908,0.26989,0.89158,0.26989,0.95408,0.26989,0.96939,0.61974,0.98469,0.57018
0.04847,0.0504,0.09694,0.10079,0.14541,0.22678,0.20791,0.22678,0.27041,0.22678,0.33291,0.22678,0.39541,0.22678,0.45791,0.22678,0.52041,0.22678,0.58291,0.22678,0.64541,0.22678,0.70791,0.22678,0.77041,0.22678,0.83291,0.22678,0.89541,0.22678,0.95791,0.22678,0.97194,0.59559,0.98597,0.60142
0.04974,0.04165,0.09949,0.0833,0.14923,0.18742,0.21173,0.18742,0.27423,0.18742,0.33673,0.18742,0.39923,0.18742,0.46173,0.18742,0.52423,0.18742,0.58673,0.18742,0.64923,0.18742,0.71173,0.18742,0.77423,0.18742,0.83673,0.18742,0.89923,0.18742,0.96173,0.18742,0.97449,0.56643,0.98724,0.63349
0.05102,0.03374,0.10204,0.06747,0.15306,0.15181,0.21556,0.15181,0.27806,0.15181,0.34056,0.15181,0.40306,0.15181,0.46556,0.15181,0.52806,0.15181,0.59056,0.15181,0.65306,0.15181,0.71556,0.15181,0.77806,0.15181,0.84056,0.15181,0.90306,0.15181,0.96556,0.15181,0.97704,0.53228,0.98852,0.66639
0.0523,0.02666,0.10459,0.05331,0.15689,0.11995,0.21939,0.11995,0.28189,0.11995,0.34439,0.11995,0.40689,0.11995,0.46939,0.11995,0.53189,0.11995,0.59439,0.11995,0.65689,0.11995,0.71939,0.11995,0.78189,0.11995,0.84439,0.11995,0.90689,0.11995,0.96939,0.11995,0.97959,0.49313,0.9898,0.70012
0.05357,0.02041,0.10714,0.04082,0.16071,0.09184,0.22321,0.09184,0.28571,0.09184,0.34821,0.09184,0.41071,0.09184,0.47321,0.09184,0.53571,0.09184,0.59821,0.09184,0.66071,0.09184,0.72321,0.09184,0.78571,0.09184,0.84821,0.09184,0.91071,0.09184,0.97321,0.09184,0.98214,0.44898,0.99107,0.73469
0.05485,0.01499,0.10969,0.02999,0.16454,0.06747,0.22704,0.06747,0.28954,0.06747,0.35204,0.06747,0.41454,0.06747,0.47704,0.06747,0.53954,0.06747,0.60204,0.06747,0.66454,0.06747,0.72704,0.06747,0.78954,0.06747,0.85204,0.06747,0.91454,0.06747,0.97704,0.06747,0.98469,0.39983,0.99235,0.7701
0.05612,0.01041,0.11224,0.02082,0.16837,0.04686,0.23087,0.04686,0.29337,0.04686,0.35587,0.04686,0.41837,0.04686,0.48087,0.04686,0.54337,0.04686,0.60587,0.04686,0.66837,0.04686,0.73087,0.04686,0.79337,0.04686,0.85587,0.04686,0.91837,0.04686,0.98087,0.04686,0.98724,0.34569,0.99362,0.80633
0.0574,0.00666,0.1148,0.01333,0.17219,0.02999,0.23469,0.02999,0.29719,0.02999,0.35969,0.02999,0.42219,0.02999,0.48469,0.02999,0.54719,0.02999,0.60969,0.02999,0.67219,0.02999,0.73469,0.02999,0.79719,0.02999,0.85969,0.02999,0.92219,0.02999,0.98469,0.02999,0.9898,0.28655,0.9949,0.8434
0.05867,0.00375,0.11735,0.0075,0.17602,0.01687,0.23852,0.01687,0.30102,0.01687,0.36352,0.01687,0.42602,0.01687,0.48852,0.01687,0.55102,0.01687,0.61352,0.01687,0.67602,0.01687,0.73852,0.01687,0.80102,0.01687,0.86352,0.01687,0.92602,0.01687,0.98852,0.01687,0.99235,0.22241,0.99617,0.8813
0.05995,0.00167,0.1199,0.00333,0.17985,0.0075,0.24235,0.0075,0.30485,0.0075,0.36735,0.0075,0.42985,0.0075,0.49235,0.0075,0.55485,0.0075,0.61735,0.0075,0.67985,0.0075,0.74235,0.0075,0.80485,0.0075,0.86735,0.0075,0.92985,0.0075,0.99235,0.0075,0.9949,0.15327,0.99745,0.92003
0.06122,0.00042,0.12245,0.00083,0.18367,0.00187,0.24617,0.00187,0.30867,0.00187,0.37117,0.00187,0.43367,0.00187,0.49617,0.00187,0.55867,0.00187,0.62117,0.00187,0.68367,0.00187,0.74617,0.00187,0.80867,0.00187,0.87117,0.00187,0.93367,0.00187,0.99617,0.00187,0.99745,0.07913,0.99872,0.9596
0.0625,0,0.125,0,0.1875,0,0.25,0,0.3125,0,0.375,0,0.4375,0,0.5,0,0.5625,0,0.625,0,0.6875,0,0.75,0,0.8125,0,0.875,0,0.9375,0,1,0,1,0,1,1


==> Data/Refinement_illustration/HBspline.csv <==
0,1,0,0,0,0,0.125,0,0.25,0,0.5,0,0.625,0,0.75,0,0.875,0,0.375,0,0.4375,0,0.5,0,0.5625,0
0.00255,0.9596,0.0051,0.07913,0.00765,0.00187,0.13265,0.00187,0.25765,0.00187,0.50765,0.00187,0.63265,0.00187,0.7551,0.00083,0.87755,0.00042,0.37883,0.00187,0.44133,0.00187,0.50383,0.00187,0.56633,0.00187
0.0051,0.92003,0.0102,0.15327,0.01531,0.0075,0.14031,0.0075,0.26531,0.0075,0.51531,0.0075,0.64031,0.0075,0.7602,0.00333,0.8801,0.00167,0.38265,0.0075,0.44515,0.0075,0.50765,0.0075,0.57015,0.0075
0.00765,0.8813,0.01531,0.22241,0.02296,0.01687,0.14796,0.01687,0.27296,0.01687,0.52296,0.01687,0.64796,0.01687,0.76531,0.0075,0.88265,0.00375,0.38648,0.01687,0.44898,0.01687,0.51148,0.01687,0.57398,0.01687
0.0102,0.8434,0.02041,0.28655,0.03061,0.02999,0.15561,0.02999,0.28061,0.02999,0.53061,0.02999,0.65561,0.02999,0.77041,0.01333,0.8852,0.00666,0.39031,0.02999,0.45281,0.02999,0.51531,0.02999,0.57781,0.02999
0.01276,0.80633,0.02551,0.34569,0.03827,0.04686,0.16327,0.04686,0.28827,0.04686,0.53827,0.04686,0.66327,0.04686,0.77551,0.02082,0.88776,0.01041,0.39413,0.04686,0.45663,0.04686,0.51913,0.04686,0.58163,0.04686
0.01531,0.7701,0.03061,0.39983,0.04592,0.06747,0.17092,0.06747,0.29592,0.06747,0.54592,0.06747,0.67092,0.06747,0.78061,0.02999,0.89031,0.01499,0.39796,0.06747,0.46046,0.06747,0.52296,0.06747,0.58546,0.06747
0.01786,0.73469,0.03571,0.44898,0.05357,0.09184,0.17857,0.09184,0.30357,0.09184,0.55357,0.09184,0.67857,0.09184,0.78571,0.04082,0.89286,0.02041,0.40179,0.09184,0.46429,0.09184,0.52679,0.09184,0.58929,0.09184
0.02041,0.70012,0.04082,0.49313,0.06122,0.11995,0.18622,0.11995,0.31122,0.11995,0.56122,0.11995,0.68622,0.11995,0.79082,0.05331,0.89541,0.02666,0.40561,0.11995,0.46811,0.11995,0.53061,0.11995,0.59311,0.11995
0.02296,0.66639,0.04592,0.53228,0.06888,0.15181,0.19388,0.15181,0.31888,0.15181,0.56888,0.15181,0.69388,0.15181,0.79592,0.06747,0.89796,0.03374,0.40944,0.15181,0.47194,0.15181,0.53444,0.15181,0.59694,0.15181
0.02551,0.63349,0.05102,0.56643,0.07653,0.18742,0.20153,0.18742,0.32653,0.18742,0.57653,0.18742,0.70153,0.18742,0.80102,0.0833,0.90051,0.04165,0.41327,0.18742,0.47577,0.18742,0.53827,0.18742,0.60077,0.18742
0.02806,0.60142,0.05612,0.59559,0.08418,0.22678,0.20918,0.22678,0.33418,0.22678,0.58418,0.22678,0.70918,0.22678,0.80612,0.10079,0.90306,0.0504,0.41709,0.22678,0.47959,0.22678,0.54209,0.22678,0.60459,0.22678
0.03061,0.57018,0.06122,0.61974,0.09184,0.26989,0.21684,0.26989,0.34184,0.26989,0.59184,0.26989,0.71684,0.26989,0.81122,0.11995,0.90561,0.05998,0.42092,0.26989,0.48342,0.26989,0.54592,0.26989,0.60842,0.26989
0.03316,0.53978,0.06633,0.6389,0.09949,0.31674,0.22449,0.31674,0.34949,0.31674,0.59949,0.31674,0.72449,0.31674,0.81633,0.14077,0.90816,0.07039,0.42474,0.31674,0.48724,0.31674,0.54974,0.31674,0.61224,0.31674
0.03571,0.5102,0.07143,0.65306,0.10714,0.36735,0.23214,0.36735,0.35714,0.36735,0.60714,0.36735,0.73214,0.36735,0.82143,0.16327,0.91071,0.08163,0.42857,0.36735,0.49107,0.36735,0.55357,0.36735,0.61607,0.36735
0.03827,0.48147,0.07653,0.66222,0.1148,0.4217,0.2398,0.4217,0.3648,0.4217,0.6148,0.4217,0.7398,0.4217,0.82653,0.18742,0.91327,0.09371,0.4324,0.4217,0.4949,0.4217,0.5574,0.4217,0.6199,0.4217
0.04082,0.45356,0.08163,0.66639,0.12245,0.4798,0.24745,0.4798,0.37245,0.4798,0.62245,0.4798,0.74745,0.4798,0.83163,0.21324,0.91582,0.10662,0.43622,0.4798,0.49872,0.4798,0.56122,0.4798,0.62372,0.4798
0.04337,0.42649,0.08673,0.66556,0.1301,0.53915,0.2551,0.53915,0.3801,0.53915,0.6301,0.53915,0.7551,0.53915,0.83673,0.24073,0.91837,0.12037,0.44005,0.53915,0.50255,0.53915,0.56505,0.53915,0.62755,0.53915
0.04592,0.40025,0.09184,0.65973,0.13776,0.59163,0.26276,0.59163,0.38776,0.59163,0.63776,0.59163,0.76276,0.59163,0.84184,0.26989,0.92092,0.13494,0.44388,0.59163,0.50638,0.59163,0.56888,0.59163,0.63138,0.59163
0.04847,0.37484,0.09694,0.6489,0.14541,0.63661,0.27041,0.63661,0.39541,0.63661,0.64541,0.63661,0.77041,0.63661,0.84694,0.30071,0.92347,0.15035,0.4477,0.63661,0.5102,0.63661,0.5727,0.63661,0.6352,0.63661
0.05102,0.35027,0.10204,0.63307,0.15306,0.67409,0.27806,0.67409,0.40306,0.67409,0.65306,0.67409,0.77806,0.67409,0.85204,0.33319,0.92602,0.1666,0.45153,0.67409,0.51403,0.67409,0.57653,0.67409,0.63903,0.67409
0.05357,0.32653,0.10714,0.61224,0.16071,0.70408,0.28571,0.70408,0.41071,0.70408,0.66071,0.70408,0.78571,0.70408,0.85714,0.36735,0.92857,0.18367,0.45536,0.70408,0.51786,0.70408,0.58036,0.70408,0.64286,0.70408
0.05612,0.30362,0.11224,0.58642,0.16837,0.72657,0.29337,0.72657,0.41837,0.72657,0.66837,0.72657,0.79337,0.72657,0.86224,0.40317,0.93112,0.20158,0.45918,0.72657,0.52168,0.72657,0.58418,0.72657,0.64668,0.72657
0.05867,0.28155,0.11735,0.5556,0.17602,0.74157,0.30102,0.74157,0.42602,0.74157,0.67602,0.74157,0.80102,0.74157,0.86735,0.44065,0.93367,0.22032,0.46301,0.74157,0.52551,0.74157,0.58801,0.74157,0.65051,0.74157
0.06122,0.26031,0.12245,0.51978,0.18367,0.74906,0.30867,0.74906,0.43367,0.74906,0.68367,0.74906,0.80867,0.74906,0.87245,0.4798,0.93622,0.2399,0.46684,0.74906,0.52934,0.74906,0.59184,0.74906,0.65434,0.74906
0.06378,0.2399,0.12755,0.4798,0.19133,0.74906,0.31633,0.74906,0.44133,0.74906,0.69133,0.74906,0.81633,0.74906,0.87755,0.51978,0.93878,0.26031,0.47066,0.74906,0.53316,0.74906,0.59566,0.74906,0.65816,0.74906
0.06633,0.22032,0.13265,0.44065,0.19898,0.74157,0.32398,0.74157,0.44898,0.74157,0.69898,0.74157,0.82398,0.74157,0.88265,0.5556,0.94133,0.28155,0.47449,0.74157,0.53699,0.74157,0.59949,0.74157,0.66199,0.74157
0.06888,0.20158,0.13776,0.40317,0.20663,0.72657,0.33163,0.72657,0.45663,0.72657,0.70663,0.72657,0.83163,0.72657,0.88776,0.58642,0.94388,0.30362,0.47832,0.72657,0.54082,0.72657,0.60332,0.72657,0.66582,0.72657
0.07143,0.18367,0.14286,0.36735,0.21429,0.70408,0.33929,0.70408,0.46429,0.70408,0.71429,0.70408,0.83929,0.70408,0.89286,0.61224,0.94643,0.32653,0.48214,0.70408,0.54464,0.70408,0.60714,0.70408,0.66964,0.70408
0.07398,0.1666,0.14796,0.33319,0.22194,0.67409,0.34694,0.67409,0.47194,0.67409,0.72194,0.67409,0.84694,0.67409,0.89796,0.63307,0.94898,0.35027,0.48597,0.67409,0.54847,0.67409,0.61097,0.67409,0.67347,0.67409
0.07653,0.15035,0.15306,0.30071,0.22959,0.63661,0.35459,0.63661,0.47959,0.63661,0.72959,0.63661,0.85459,0.63661,0.90306,0.6489,0.95153,0.37484,0.4898,0.63661,0.5523,0.63661,0.6148,0.63661,0.6773,0.63661
0.07908,0.13494,0.15816,0.26989,0.23724,0.59163,0.36224,0.59163,0.48724,0.59163,0.73724,0.59163,0.86224,0.59163,0.90816,0.65973,0.95408,0.40025,0.49362,0.59163,0.55612,0.59163,0.61862,0.59163,0.68112,0.59163
0.08163,0.12037,0.16327,0.24073,0.2449,0.53915,0.3699,0.53915,0.4949,0.53915,0.7449,0.53915,0.8699,0.53915,0.91327,0.66556,0.95663,0.42649,0.49745,0.53915,0.55995,0.53915,0.62245,0.53915,0.68495,0.53915
0.08418,0.10662,0.16837,0.21324,0.25255,0.4798,0.37755,0.4798,0.50255,0.4798,0.75255,0.4798,0.87755,0.4798,0.91837,0.66639,0.95918,0.45356,0.50128,0.4798,0.56378,0.4798,0.62628,0.4798,0.68878,0.4798
0.08673,0.09371,0.17347,0.18742,0.2602,0.4217,0.3852,0.4217,0.5102,0.4217,0.7602,0.4217,0.8852,0.4217,0.92347,0.66222,0.96173,0.48147,0.5051,0.4217,0.5676,0.4217,0.6301,0.4217,0.6926,0.4217
0.08929,0.08163,0.17857,0.16327,0.26786,0.36735,0.39286,0.36735,0.51786,0.36735,0.76786,0.36735,0.89286,0.36735,0.92857,0.65306,0.96429,0.5102,0.50893,0.36735,0.57143,0.36735,0.63393,0.36735,0.69643,0.36735
0.09184,0.07039,0.18367,0.14077,0.27551,0.31674,0.40051,0.31674,0.52551,0.31674,0.77551,0.31674,0.90051,0.31674,0.93367,0.6389,0.96684,0.53978,0.51276,0.31674,0.57526,0.31674,0.63776,0.31674,0.70026,0.31674
0.09439,0.05998,0.18878,0.11995,0.28316,0.26989,0.40816,0.26989,0.53316,0.26989,0.78316,0.26989,0.90816,0.26989,0.93878,0.61974,0.96939,0.57018,0.51658,0.26989,0.57908,0.26989,0.64158,0.26989,0.70408,0.26989
0.09694,0.0504,0.19388,0.10079,0.29082,0.22678,0.41582,0.22678,0.54082,0.22678,0.79082,0.22678,0.91582,0.22678,0.94388,0.59559,0.97194,0.60142,0.52041,0.22678,0.58291,0.22678,0.64541,0.22678,0.70791,0.22678
0.09949,0.04165,0.19898,0.0833,0.29847,0.18742,0.42347,0.18742,0.54847,0.18742,0.79847,0.18742,0.92347,0.18742,0.94898,0.56643,0.97449,0.63349,0.52423,0.18742,0.58673,0.18742,0.64923,0.18742,0.71173,0.18742
0.10204,0.03374,0.20408,0.06747,0.30612,0.15181,0.43112,0.15181,0.55612,0.15181,0.80612,0.15181,0.93112,0.15181,0.95408,0.53228,0.97704,0.66639,0.52806,0.15181,0.59056,0.15181,0.65306,0.15181,0.71556,0.15181
0.10459,0.02666,0.20918,0.05331,0.31378,0.11995,0.43878,0.11995,0.56378,0.11995,0.81378,0.11995,0.93878,0.11995,0.95918,0.49313,0.97959,0.70012,0.53189,0.11995,0.59439,0.11995,0.65689,0.11995,0.71939,0.11995
0.10714,0.02041,0.21429,0.04082,0.32143,0.09184,0.44643,0.09184,0.57143,0.09184,0.82143,0.09184,0.94643,0.09184,0.96429,0.44898,0.98214,0.73469,0.53571,0.09184,0.59821,0.09184,0.66071,0.09184,0.72321,0.09184
0.10969,0.01499,0.21939,0.02999,0.32908,0.06747,0.45408,0.06747,0.57908,0.06747,0.82908,0.06747,0.95408,0.06747,0.96939,0.39983,0.98469,0.7701,0.53954,0.06747,0.60204,0.06747,0.66454,0.06747,0.72704,0.06747
0.11224,0.01041,0.22449,0.02082,0.33673,0.04686,0.46173,0.04686,0.58673,0.04686,0.83673,0.04686,0.96173,0.04686,0.97449,0.34569,0.98724,0.80633,0.54337,0.04686,0.60587,0.04686,0.66837,0.04686,0.73087,0.04686
0.1148,0.00666,0.22959,0.01333,0.34439,0.02999,0.46939,0.02999,0.59439,0.02999,0.84439,0.02999,0.96939,0.02999,0.97959,0.28655,0.9898,0.8434,0.54719,0.02999,0.60969,0.02999,0.67219,0.02999,0.73469,0.02999
0.11735,0.00375,0.23469,0.0075,0.35204,0.01687,0.47704,0.01687,0.60204,0.01687,0.85204,0.01687,0.97704,0.01687,0.98469,0.22241,0.99235,0.8813,0.55102,0.01687,0.61352,0.01687,0.67602,0.01687,0.73852,0.01687
0.1199,0.00167,0.2398,0.00333,0.35969,0.0075,0.48469,0.0075,0.60969,0.0075,0.85969,0.0075,0.98469,0.0075,0.9898,0.15327,0.9949,0.92003,0.55485,0.0075,0.61735,0.0075,0.67985,0.0075,0.74235,0.0075
0.12245,0.00042,0.2449,0.00083,0.36735,0.00187,0.49235,0.00187,0.61735,0.00187,0.86735,0.00187,0.99235,0.00187,0.9949,0.07913,0.99745,0.9596,0.55867,0.00187,0.62117,0.00187,0.68367,0.00187,0.74617,0.00187
0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.875,0,1,0,1,0,1,1,0.5625,0,0.625,0,0.6875,0,0.75,0


==> Data/Refinement_illustration/THBspline.csv <==
0,1,0,0,0,0,0.125,0,0.25,0,0.5,0,0.625,0,0.75,0,0.875,0,0.375,0,0.4375,0,0.5,0,0.5625,0
0.00255,0.9596,0.0051,0.07913,0.00765,0.00187,0.13265,0.00187,0.25765,0.00187,0.50765,0,0.63265,0.00187,0.7551,0.00083,0.87755,0.00042,0.37883,0.00187,0.44133,0.00187,0.50383,0.00187,0.56633,0.00187
0.0051,0.92003,0.0102,0.15327,0.01531,0.0075,0.14031,0.0075,0.26531,0.0075,0.51531,0,0.64031,0.0075,0.7602,0.00333,0.8801,0.00167,0.38265,0.0075,0.44515,0.0075,0.50765,0.0075,0.57015,0.0075
0.00765,0.8813,0.01531,0.22241,0.02296,0.01687,0.14796,0.01687,0.27296,0.01687,0.52296,0,0.64796,0.01687,0.76531,0.0075,0.88265,0.00375,0.38648,0.01687,0.44898,0.01687,0.51148,0.01687,0.57398,0.01687
0.0102,0.8434,0.02041,0.28655,0.03061,0.02999,0.15561,0.02999,0.28061,0.02999,0.53061,0,0.65561,0.02999,0.77041,0.01333,0.8852,0.00666,0.39031,0.02999,0.45281,0.02999,0.51531,0.02999,0.57781,0.02999
0.01276,0.80633,0.02551,0.34569,0.03827,0.04686,0.16327,0.04686,0.28827,0.04686,0.53827,0,0.66327,0.04686,0.77551,0.02082,0.88776,0.01041,0.39413,0.04686,0.45663,0.04686,0.51913,0.04686,0.58163,0.04686
0.01531,0.7701,0.03061,0.39983,0.04592,0.06747,0.17092,0.06747,0.29592,0.06747,0.54592,0,0.67092,0.06747,0.78061,0.02999,0.89031,0.01499,0.39796,0.06747,0.46046,0.06747,0.52296,0.06747,0.58546,0.06747
0.01786,0.73469,0.03571,0.44898,0.05357,0.09184,0.17857,0.09184,0.30357,0.09184,0.55357,0,0.67857,0.09184,0.78571,0.04082,0.89286,0.02041,0.40179,0.09184,0.46429,0.09184,0.52679,0.09184,0.58929,0.09184
0.02041,0.70012,0.04082,0.49313,0.06122,0.11995,0.18622,0.11995,0.31122,0.11995,0.56122,0,0.68622,0.11995,0.79082,0.05331,0.89541,0.02666,0.40561,0.11995,0.46811,0.11995,0.53061,0.11995,0.59311,0.11995
0.02296,0.66639,0.04592,0.53228,0.06888,0.15181,0.19388,0.15181,0.31888,0.15181,0.56888,0,0.69388,0.15181,0.79592,0.06747,0.89796,0.03374,0.40944,0.15181,0.47194,0.15181,0.53444,0.15181,0.59694,0.15181
0.02551,0.63349,0.05102,0.56643,0.07653,0.18742,0.20153,0.18742,0.32653,0.18742,0.57653,0,0.70153,0.18742,0.80102,0.0833,0.90051,0.04165,0.41327,0.18742,0.47577,0.18742,0.53827,0.18742,0.60077,0.18742
0.02806,0.60142,0.05612,0.59559,0.08418,0.22678,0.20918,0.22678,0.33418,0.22678,0.58418,0,0.70918,0.22678,0.80612,0.10079,0.90306,0.0504,0.41709,0.22678,0.47959,0.22678,0.54209,0.22678,0.60459,0.22678
0.03061,0.57018,0.06122,0.61974,0.09184,0.26989,0.21684,0.26989,0.34184,0.26989,0.59184,0,0.71684,0.26989,0.81122,0.11995,0.90561,0.05998,0.42092,0.26989,0.48342,0.26989,0.54592,0.26989,0.60842,0.26989
0.03316,0.53978,0.06633,0.6389,0.09949,0.31674,0.22449,0.31674,0.34949,0.31674,0.59949,0,0.72449,0.31674,0.81633,0.14077,0.90816,0.07039,0.42474,0.31674,0.48724,0.31674,0.54974,0.31674,0.61224,0.31674
0.03571,0.5102,0.07143,0.65306,0.10714,0.36735,0.23214,0.36735,0.35714,0.36735,0.60714,0,0.73214,0.36735,0.82143,0.16327,0.91071,0.08163,0.42857,0.36735,0.49107,0.36735,0.55357,0.36735,0.61607,0.36735
0.03827,0.48147,0.07653,0.66222,0.1148,0.4217,0.2398,0.4217,0.3648,0.4217,0.6148,0,0.7398,0.4217,0.82653,0.18742,0.91327,0.09371,0.4324,0.4217,0.4949,0.4217,0.5574,0.4217,0.6199,0.4217
0.04082,0.45356,0.08163,0.66639,0.12245,0.4798,0.24745,0.4798,0.37245,0.4798,0.62245,0,0.74745,0.4798,0.83163,0.21324,0.91582,0.10662,0.43622,0.4798,0.49872,0.4798,0.56122,0.4798,0.62372,0.4798
0.04337,0.42649,0.08673,0.66556,0.1301,0.53915,0.2551,0.53915,0.3801,0.53665,0.6301,0.0025,0.7551,0.53915,0.83673,0.24073,0.91837,0.12037,0.44005,0.53915,0.50255,0.53915,0.56505,0.53915,0.62755,0.53915
0.04592,0.40025,0.09184,0.65973,0.13776,0.59163,0.26276,0.59163,0.38776,0.57601,0.63776,0.01562,0.76276,0.59163,0.84184,0.26989,0.92092,0.13494,0.44388,0.59163,0.50638,0.59163,0.56888,0.59163,0.63138,0.59163
0.04847,0.37484,0.09694,0.6489,0.14541,0.63661,0.27041,0.63661,0.39541,0.59663,0.64541,0.03998,0.77041,0.63661,0.84694,0.30071,0.92347,0.15035,0.4477,0.63661,0.5102,0.63661,0.5727,0.63661,0.6352,0.63661
0.05102,0.35027,0.10204,0.63307,0.15306,0.67409,0.27806,0.67409,0.40306,0.5985,0.65306,0.07559,0.77806,0.67409,0.85204,0.33319,0.92602,0.1666,0.45153,0.67409,0.51403,0.67409,0.57653,0.67409,0.63903,0.67409
0.05357,0.32653,0.10714,0.61224,0.16071,0.70408,0.28571,0.70408,0.41071,0.58163,0.66071,0.12245,0.78571,0.70408,0.85714,0.36735,0.92857,0.18367,0.45536,0.70408,0.51786,0.70408,0.58036,0.70408,0.64286,0.70408
0.05612,0.30362,0.11224,0.58642,0.16837,0.72657,0.29337,0.72657,0.41837,0.54602,0.66837,0.18055,0.79337,0.72657,0.86224,0.40317,0.93112,0.20158,0.45918,0.72657,0.52168,0.72657,0.58418,0.72657,0.64668,0.72657
0.05867,0.28155,0.11735,0.5556,0.17602,0.74157,0.30102,0.74157,0.42602,0.49167,0.67602,0.2499,0.80102,0.74157,0.86735,0.44065,0.93367,0.22032,0.46301,0.74157,0.52551,0.74157,0.58801,0.74157,0.65051,0.74157
0.06122,0.26031,0.12245,0.51978,0.18367,0.74906,0.30867,0.74906,0.43367,0.41858,0.68367,0.33049,0.80867,0.74906,0.87245,0.4798,0.93622,0.2399,0.46684,0.74906,0.52934,0.74906,0.59184,0.74906,0.65434,0.74906
0.06378,0.2399,0.12755,0.4798,0.19133,0.74906,0.31633,0.74906,0.44133,0.33049,0.69133,0.41858,0.81633,0.74906,0.87755,0.51978,0.93878,0.26031,0.47066,0.74906,0.53316,0.74906,0.59566,0.74906,0.65816,0.74906
0.06633,0.22032,0.13265,0.44065,0.19898,0.74157,0.32398,0.74157,0.44898,0.2499,0.69898,0.49167,0.82398,0.74157,0.88265,0.5556,0.94133,0.28155,0.47449,0.74157,0.53699,0.74157,0.59949,0.74157,0.66199,0.74157
0.06888,0.20158,0.13776,0.40317,0.20663,0.72657,0.33163,0.72657,0.45663,0.18055,0.70663,0.54602,0.83163,0.72657,0.88776,0.58642,0.94388,0.30362,0.47832,0.72657,0.54082,0.72657,0.60332,0.72657,0.66582,0.72657
0.07143,0.18367,0.14286,0.36735,0.21429,0.70408,0.33929,0.70408,0.46429,0.12245,0.71429,0.58163,0.83929,0.70408,0.89286,0.61224,0.94643,0.32653,0.48214,0.70408,0.54464,0.70408,0.60714,0.70408,0.66964,0.70408
0.07398,0.1666,0.14796,0.33319,0.22194,0.67409,0.34694,0.67409,0.47194,0.07559,0.72194,0.5985,0.84694,0.67409,0.89796,0.63307,0.94898,0.35027,0.48597,0.67409,0.54847,0.67409,0.61097,0.67409,0.67347,0.67409
0.07653,0.15035,0.15306,0.30071,0.22959,0.63661,0.35459,0.63661,0.47959,0.03998,0.72959,0.59663,0.85459,0.63661,0.90306,0.6489,0.95153,0.37484,0.4898,0.63661,0.5523,0.63661,0.6148,0.63661,0.6773,0.63661
0.07908,0.13494,0.15816,0.26989,0.23724,0.59163,0.36224,0.59163,0.48724,0.01562,0.73724,0.57601,0.86224,0.59163,0.90816,0.65973,0.95408,0.40025,0.49362,0.59163,0.55612,0.59163,0.61862,0.59163,0.68112,0.59163
0.08163,0.12037,0.16327,0.24073,0.2449,0.53915,0.3699,0.53915,0.4949,0.0025,0.7449,0.53665,0.8699,0.53915,0.91327,0.66556,0.95663,0.42649,0.49745,0.53915,0.55995,0.53915,0.62245,0.53915,0.68495,0.53915
0.08418,0.10662,0.16837,0.21324,0.25255,0.4798,0.37755,0.4798,0.50255,0,0.75255,0.4798,0.87755,0.4798,0.91837,0.66639,0.95918,0.45356,0.50128,0.4798,0.56378,0.4798,0.62628,0.4798,0.68878,0.4798
0.08673,0.09371,0.17347,0.18742,0.2602,0.4217,0.3852,0.4217,0.5102,0,0.7602,0.4217,0.8852,0.4217,0.92347,0.66222,0.96173,0.48147,0.5051,0.4217,0.5676,0.4217,0.6301,0.4217,0.6926,0.4217
0.08929,0.08163,0.17857,0.16327,0.26786,0.36735,0.39286,0.36735,0.51786,0,0.76786,0.36735,0.89286,0.36735,0.92857,0.65306,0.96429,0.5102,0.50893,0.36735,0.57143,0.36735,0.63393,0.36735,0.69643,0.36735
0.09184,0.07039,0.18367,0.14077,0.27551,0.31674,0.40051,0.31674,0.52551,0,0.77551,0.31674,0.90051,0.31674,0.93367,0.6389,0.96684,0.53978,0.51276,0.31674,0.57526,0.31674,0.63776,0.31674,0.70026,0.31674
0.09439,0.05998,0.18878,0.11995,0.28316,0.26989,0.40816,0.26989,0.53316,0,0.78316,0.26989,0.90816,0.26989,0.93878,0.61974,0.96939,0.57018,0.51658,0.26989,0.57908,0.26989,0.64158,0.26989,0.70408,0.26989
0.09694,0.0504,0.19388,0.10079,0.29082,0.22678,0.41582,0.22678,0.54082,0,0.79082,0.22678,0.91582,0.22678,0.94388,0.59559,0.97194,0.60142,0.52041,0.22678,0.58291,0.22678,0.64541,0.22678,0.70791,0.22678
0.09949,0.04165,0.19898,0.0833,0.29847,0.18742,0.42347,0.18742,0.54847,0,0.79847,0.18742,0.92347,0.18742,0.94898,0.56643,0.97449,0.63349,0.52423,0.18742,0.58673,0.18742,0.64923,0.18742,0.71173,0.18742
0.10204,0.03374,0.20408,0.06747,0.30612,0.15181,0.43112,0.15181,0.55612,0,0.80612,0.15181,0.93112,0.15181,0.95408,0.53228,0.97704,0.66639,0.52806,0.15181,0.59056,0.15181,0.65306,0.15181,0.71556,0.15181
0.10459,0.02666,0.20918,0.05331,0.31378,0.11995,0.43878,0.11995,0.56378,0,0.81378,0.11995,0.93878,0.11995,0.95918,0.49313,0.97959,0.70012,0.53189,0.11995,0.59439,0.11995,0.65689,0.11995,0.71939,0.11995
0.10714,0.02041,0.21429,0.04082,0.32143,0.09184,0.44643,0.09184,0.57143,0,0.82143,0.09184,0.94643,0.09184,0.96429,0.44898,0.98214,0.73469,0.53571,0.09184,0.59821,0.09184,0.66071,0.09184,0.72321,0.09184
0.10969,0.01499,0.21939,0.02999,0.32908,0.06747,0.45408,0.06747,0.57908,0,0.82908,0.06747,0.95408,0.06747,0.96939,0.39983,0.98469,0.7701,0.53954,0.06747,0.60204,0.06747,0.66454,0.06747,0.72704,0.06747
0.11224,0.01041,0.22449,0.02082,0.33673,0.04686,0.46173,0.04686,0.58673,0,0.83673,0.04686,0.96173,0.04686,0.97449,0.34569,0.98724,0.80633,0.54337,0.04686,0.60587,0.04686,0.66837,0.04686,0.73087,0.04686
0.1148,0.00666,0.22959,0.01333,0.34439,0.02999,0.46939,0.02999,0.59439,0,0.84439,0.02999,0.96939,0.02999,0.97959,0.28655,0.9898,0.8434,0.54719,0.02999,0.60969,0.02999,0.67219,0.02999,0.73469,0.02999
0.11735,0.00375,0.23469,0.0075,0.35204,0.01687,0.47704,0.01687,0.60204,0,0.85204,0.01687,0.97704,0.01687,0.98469,0.22241,0.99235,0.8813,0.55102,0.01687,0.61352,0.01687,0.67602,0.01687,0.73852,0.01687
0.1199,0.00167,0.2398,0.00333,0.35969,0.0075,0.48469,0.0075,0.60969,0,0.85969,0.0075,0.98469,0.0075,0.9898,0.15327,0.9949,0.92003,0.55485,0.0075,0.61735,0.0075,0.67985,0.0075,0.74235,0.0075
0.12245,0.00042,0.2449,0.00083,0.36735,0.00187,0.49235,0.00187,0.61735,0,0.86735,0.00187,0.99235,0.00187,0.9949,0.07913,0.99745,0.9596,0.55867,0.00187,0.62117,0.00187,0.68367,0.00187,0.74617,0.00187
0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.875,0,1,0,1,0,1,1,0.5625,0,0.625,0,0.6875,0,0.75,0


==> Data/Refinement_illustration/init.csv <==
0,1,0,0,0,0,0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.75,0,0.875,0
0.00255,0.9596,0.0051,0.07913,0.00765,0.00187,0.13265,0.00187,0.25765,0.00187,0.38265,0.00187,0.50765,0.00187,0.63265,0.00187,0.7551,0.00083,0.87755,0.00042
0.0051,0.92003,0.0102,0.15327,0.01531,0.0075,0.14031,0.0075,0.26531,0.0075,0.39031,0.0075,0.51531,0.0075,0.64031,0.0075,0.7602,0.00333,0.8801,0.00167
0.00765,0.8813,0.01531,0.22241,0.02296,0.01687,0.14796,0.01687,0.27296,0.01687,0.39796,0.01687,0.52296,0.01687,0.64796,0.01687,0.76531,0.0075,0.88265,0.00375
0.0102,0.8434,0.02041,0.28655,0.03061,0.02999,0.15561,0.02999,0.28061,0.02999,0.40561,0.02999,0.53061,0.02999,0.65561,0.02999,0.77041,0.01333,0.8852,0.00666
0.01276,0.80633,0.02551,0.34569,0.03827,0.04686,0.16327,0.04686,0.28827,0.04686,0.41327,0.04686,0.53827,0.04686,0.66327,0.04686,0.77551,0.02082,0.88776,0.01041
0.01531,0.7701,0.03061,0.39983,0.04592,0.06747,0.17092,0.06747,0.29592,0.06747,0.42092,0.06747,0.54592,0.06747,0.67092,0.06747,0.78061,0.02999,0.89031,0.01499
0.01786,0.73469,0.03571,0.44898,0.05357,0.09184,0.17857,0.09184,0.30357,0.09184,0.42857,0.09184,0.55357,0.09184,0.67857,0.09184,0.78571,0.04082,0.89286,0.02041
0.02041,0.70012,0.04082,0.49313,0.06122,0.11995,0.18622,0.11995,0.31122,0.11995,0.43622,0.11995,0.56122,0.11995,0.68622,0.11995,0.79082,0.05331,0.89541,0.02666
0.02296,0.66639,0.04592,0.53228,0.06888,0.15181,0.19388,0.15181,0.31888,0.15181,0.44388,0.15181,0.56888,0.15181,0.69388,0.15181,0.79592,0.06747,0.89796,0.03374
0.02551,0.63349,0.05102,0.56643,0.07653,0.18742,0.20153,0.18742,0.32653,0.18742,0.45153,0.18742,0.57653,0.18742,0.70153,0.18742,0.80102,0.0833,0.90051,0.04165
0.02806,0.60142,0.05612,0.59559,0.08418,0.22678,0.20918,0.22678,0.33418,0.22678,0.45918,0.22678,0.58418,0.22678,0.70918,0.22678,0.80612,0.10079,0.90306,0.0504
0.03061,0.57018,0.06122,0.61974,0.09184,0.26989,0.21684,0.26989,0.34184,0.26989,0.46684,0.26989,0.59184,0.26989,0.71684,0.26989,0.81122,0.11995,0.90561,0.05998
0.03316,0.53978,0.06633,0.6389,0.09949,0.31674,0.22449,0.31674,0.34949,0.31674,0.47449,0.31674,0.59949,0.31674,0.72449,0.31674,0.81633,0.14077,0.90816,0.07039
0.03571,0.5102,0.07143,0.65306,0.10714,0.36735,0.23214,0.36735,0.35714,0.36735,0.48214,0.36735,0.60714,0.36735,0.73214,0.36735,0.82143,0.16327,0.91071,0.08163
0.03827,0.48147,0.07653,0.66222,0.1148,0.4217,0.2398,0.4217,0.3648,0.4217,0.4898,0.4217,0.6148,0.4217,0.7398,0.4217,0.82653,0.18742,0.91327,0.09371
0.04082,0.45356,0.08163,0.66639,0.12245,0.4798,0.24745,0.4798,0.37245,0.4798,0.49745,0.4798,0.62245,0.4798,0.74745,0.4798,0.83163,0.21324,0.91582,0.10662
0.04337,0.42649,0.08673,0.66556,0.1301,0.53915,0.2551,0.53915,0.3801,0.53915,0.5051,0.53915,0.6301,0.53915,0.7551,0.53915,0.83673,0.24073,0.91837,0.12037
0.04592,0.40025,0.09184,0.65973,0.13776,0.59163,0.26276,0.59163,0.38776,0.59163,0.51276,0.59163,0.63776,0.59163,0.76276,0.59163,0.84184,0.26989,0.92092,0.13494
0.04847,0.37484,0.09694,0.6489,0.14541,0.63661,0.27041,0.63661,0.39541,0.63661,0.52041,0.63661,0.64541,0.63661,0.77041,0.63661,0.84694,0.30071,0.92347,0.15035
0.05102,0.35027,0.10204,0.63307,0.15306,0.67409,0.27806,0.67409,0.40306,0.67409,0.52806,0.67409,0.65306,0.67409,0.77806,0.67409,0.85204,0.33319,0.92602,0.1666
0.05357,0.32653,0.10714,0.61224,0.16071,0.70408,0.28571,0.70408,0.41071,0.70408,0.53571,0.70408,0.66071,0.70408,0.78571,0.70408,0.85714,0.36735,0.92857,0.18367
0.05612,0.30362,0.11224,0.58642,0.16837,0.72657,0.29337,0.72657,0.41837,0.72657,0.54337,0.72657,0.66837,0.72657,0.79337,0.72657,0.86224,0.40317,0.93112,0.20158
0.05867,0.28155,0.11735,0.5556,0.17602,0.74157,0.30102,0.74157,0.42602,0.74157,0.55102,0.74157,0.67602,0.74157,0.80102,0.74157,0.86735,0.44065,0.93367,0.22032
0.06122,0.26031,0.12245,0.51978,0.18367,0.74906,0.30867,0.74906,0.43367,0.74906,0.55867,0.74906,0.68367,0.74906,0.80867,0.74906,0.87245,0.4798,0.93622,0.2399
0.06378,0.2399,0.12755,0.4798,0.19133,0.74906,0.31633,0.74906,0.44133,0.74906,0.56633,0.74906,0.69133,0.74906,0.81633,0.74906,0.87755,0.51978,0.93878,0.26031
0.06633,0.22032,0.13265,0.44065,0.19898,0.74157,0.32398,0.74157,0.44898,0.74157,0.57398,0.74157,0.69898,0.74157,0.82398,0.74157,0.88265,0.5556,0.94133,0.28155
0.06888,0.20158,0.13776,0.40317,0.20663,0.72657,0.33163,0.72657,0.45663,0.72657,0.58163,0.72657,0.70663,0.72657,0.83163,0.72657,0.88776,0.58642,0.94388,0.30362
0.07143,0.18367,0.14286,0.36735,0.21429,0.70408,0.33929,0.70408,0.46429,0.70408,0.58929,0.70408,0.71429,0.70408,0.83929,0.70408,0.89286,0.61224,0.94643,0.32653
0.07398,0.1666,0.14796,0.33319,0.22194,0.67409,0.34694,0.67409,0.47194,0.67409,0.59694,0.67409,0.72194,0.67409,0.84694,0.67409,0.89796,0.63307,0.94898,0.35027
0.07653,0.15035,0.15306,0.30071,0.22959,0.63661,0.35459,0.63661,0.47959,0.63661,0.60459,0.63661,0.72959,0.63661,0.85459,0.63661,0.90306,0.6489,0.95153,0.37484
0.07908,0.13494,0.15816,0.26989,0.23724,0.59163,0.36224,0.59163,0.48724,0.59163,0.61224,0.59163,0.73724,0.59163,0.86224,0.59163,0.90816,0.65973,0.95408,0.40025
0.08163,0.12037,0.16327,0.24073,0.2449,0.53915,0.3699,0.53915,0.4949,0.53915,0.6199,0.53915,0.7449,0.53915,0.8699,0.53915,0.91327,0.66556,0.95663,0.42649
0.08418,0.10662,0.16837,0.21324,0.25255,0.4798,0.37755,0.4798,0.50255,0.4798,0.62755,0.4798,0.75255,0.4798,0.87755,0.4798,0.91837,0.66639,0.95918,0.45356
0.08673,0.09371,0.17347,0.18742,0.2602,0.4217,0.3852,0.4217,0.5102,0.4217,0.6352,0.4217,0.7602,0.4217,0.8852,0.4217,0.92347,0.66222,0.96173,0.48147
0.08929,0.08163,0.17857,0.16327,0.26786,0.36735,0.39286,0.36735,0.51786,0.36735,0.64286,0.36735,0.76786,0.36735,0.89286,0.36735,0.92857,0.65306,0.96429,0.5102
0.09184,0.07039,0.18367,0.14077,0.27551,0.31674,0.40051,0.31674,0.52551,0.31674,0.65051,0.31674,0.77551,0.31674,0.90051,0.31674,0.93367,0.6389,0.96684,0.53978
0.09439,0.05998,0.18878,0.11995,0.28316,0.26989,0.40816,0.26989,0.53316,0.26989,0.65816,0.26989,0.78316,0.26989,0.90816,0.26989,0.93878,0.61974,0.96939,0.57018
0.09694,0.0504,0.19388,0.10079,0.29082,0.22678,0.41582,0.22678,0.54082,0.22678,0.66582,0.22678,0.79082,0.22678,0.91582,0.22678,0.94388,0.59559,0.97194,0.60142
0.09949,0.04165,0.19898,0.0833,0.29847,0.18742,0.42347,0.18742,0.54847,0.18742,0.67347,0.18742,0.79847,0.18742,0.92347,0.18742,0.94898,0.56643,0.97449,0.63349
0.10204,0.03374,0.20408,0.06747,0.30612,0.15181,0.43112,0.15181,0.55612,0.15181,0.68112,0.15181,0.80612,0.15181,0.93112,0.15181,0.95408,0.53228,0.97704,0.66639
0.10459,0.02666,0.20918,0.05331,0.31378,0.11995,0.43878,0.11995,0.56378,0.11995,0.68878,0.11995,0.81378,0.11995,0.93878,0.11995,0.95918,0.49313,0.97959,0.70012
0.10714,0.02041,0.21429,0.04082,0.32143,0.09184,0.44643,0.09184,0.57143,0.09184,0.69643,0.09184,0.82143,0.09184,0.94643,0.09184,0.96429,0.44898,0.98214,0.73469
0.10969,0.01499,0.21939,0.02999,0.32908,0.06747,0.45408,0.06747,0.57908,0.06747,0.70408,0.06747,0.82908,0.06747,0.95408,0.06747,0.96939,0.39983,0.98469,0.7701
0.11224,0.01041,0.22449,0.02082,0.33673,0.04686,0.46173,0.04686,0.58673,0.04686,0.71173,0.04686,0.83673,0.04686,0.96173,0.04686,0.97449,0.34569,0.98724,0.80633
0.1148,0.00666,0.22959,0.01333,0.34439,0.02999,0.46939,0.02999,0.59439,0.02999,0.71939,0.02999,0.84439,0.02999,0.96939,0.02999,0.97959,0.28655,0.9898,0.8434
0.11735,0.00375,0.23469,0.0075,0.35204,0.01687,0.47704,0.01687,0.60204,0.01687,0.72704,0.01687,0.85204,0.01687,0.97704,0.01687,0.98469,0.22241,0.99235,0.8813
0.1199,0.00167,0.2398,0.00333,0.35969,0.0075,0.48469,0.0075,0.60969,0.0075,0.73469,0.0075,0.85969,0.0075,0.98469,0.0075,0.9898,0.15327,0.9949,0.92003
0.12245,0.00042,0.2449,0.00083,0.36735,0.00187,0.49235,0.00187,0.61735,0.00187,0.74235,0.00187,0.86735,0.00187,0.99235,0.00187,0.9949,0.07913,0.99745,0.9596
0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.75,0,0.875,0,1,0,1,0,1,1

